Method to Compute Pointing Displacement, Smear, and Jitter Covariances for Optical Payloads

This paper presents a method to assess the pointing and image motion performance of optical payloads in the presence of image displacement (shift), smear, and jitter. The method assumes the motion is a stationary random process over an image exposure interval. Displacement, smear, and jitter covariances are computed from the solution to a Lyapunov differential equation. These covariances parameterize statistical image motion modulation transfer functions (MTFs), and they can be used to verify pointing and image motion MTF requirements. The method in the present paper extends a previous method to include smear, as well as displacement, and hence jitter. The approach in the present paper also leads, as a special case, to a more efficient method to compute the displacement covariance than the previous method. Numerical examples illustrate the proposed method.

==> CovXX.csv <==
0.0001,630.57470649766,604.927625797603,15.0688664811332,10.5782142189236
0.000148735210729351,630.57470649766,592.996221778427,21.8550539560427,15.7234307631905
0.000221221629107045,630.57470649766,575.901241972569,31.3193248046906,23.3541397204004
0.000329034456231267,630.57470649766,551.836434523762,44.103111185126,34.6351607887721
0.000489390091847749,630.57470649766,518.814848650145,60.5532825792449,51.2065752682702
0.000727895384398315,630.57470649766,475.126949510638,80.19744868408,75.2503083029423
0.00108263673387405,630.57470649766,420.202746549295,101.021280046595,109.35067990177
0.00161026202756094,630.57470649766,355.752993120384,118.970636884614,155.851076492662
0.00239502661998749,630.57470649766,286.514586570914,128.640628925616,215.41949100113
0.00356224789026244,630.57470649766,219.455816340259,125.939128433215,285.179761724186
0.00529831690628371,630.57470649766,161.077640945992,111.355565677709,358.141499873959
0.00788046281566991,630.57470649766,114.691321473979,90.109602771615,425.773782252066
0.0117210229753348,630.57470649766,80.1138527385471,68.3045827875399,482.156270971573
0.0174332882219999,630.57470649766,55.3230467297397,49.5943312162592,525.657328551661
0.0259294379740467,630.57470649766,37.956160731093,35.0427236382536,557.575822128313
0.0385662042116347,630.57470649766,25.9609932390869,24.3408623578526,580.272850900721
0.0573615251044868,630.57470649766,17.7471518772043,16.7285223351379,596.099032285318
0.0853167852417281,630.57470649766,12.1492301824581,11.4263781762953,606.999098138907
0.126896100316792,630.57470649766,8.33956572347839,7.78504503503648,614.450095739145
0.18873918221351,630.57470649766,5.74080918907637,5.31104900406588,619.522848304518
0.280721620394118,630.57470649766,3.95529817673916,3.6441006124086,622.975307708512
0.41753189365604,630.57470649766,2.72546453535731,2.5054537811453,625.343788181157
0.621016941891562,630.57470649766,1.89558566401148,1.6949822763169,626.984138557332
0.923670857187387,630.57470649766,1.32666499923336,1.17013311476035,628.077908383666
1.37382379588326,630.57470649766,0.880858028299264,0.885217322280457,628.80863114708
2.04335971785694,630.57470649766,0.539951385468952,0.680812860119879,629.353942252071
3.03919538231319,630.57470649766,0.281839238849534,0.510906402762387,629.781960856048
4.52035365636024,630.57470649766,0.116783072947854,0.332403095337838,630.125520329374
6.72335753649933,630.57470649766,0.045785960519249,0.159991930676167,630.368928606465
10,630.57470649766,0.0215789443212669,0.0654520837423004,630.487675469596


==> CovYY.csv <==
0.0001,630.415697858538,604.768617169373,15.0688664702378,10.5782142189271
0.000148735210729351,630.415697858538,592.837213163412,21.8550539319269,15.723430763199
0.000221221629107045,630.415697858538,575.74223338682,31.3193247512799,23.3541397204379
0.000329034456231267,630.415697858538,551.677426002901,44.1031110666927,34.6351607889444
0.000489390091847749,630.415697858538,518.655840273536,60.5532823159168,51.2065752690852
0.000727895384398315,630.415697858538,474.967941456546,80.1974480951424,75.2503083068502
0.00108263673387405,630.415697858538,420.043739224906,101.021278713213,109.35067992042
0.00161026202756094,630.415697858538,355.593987486038,118.9706337926,155.8510765799
0.00239502661998749,630.415697858538,286.355585014667,128.640621450506,215.419491393366
0.00356224789026244,630.415697858538,219.296825217532,125.939109270835,285.179763370171
0.00529831690628371,630.415697858538,160.918678101541,111.355513710154,358.141506046843
0.00788046281566991,630.415697858538,114.53243696228,90.1094591192283,425.77380177703
0.0117210229753348,630.415697858538,79.9551774148305,68.3042007103301,482.156319733378
0.0174332882219999,630.415697858538,55.1648874197006,49.5933918860634,525.657418552774
0.0259294379740467,630.415697858538,37.7991691866048,35.0406011454254,557.575927526508
0.0385662042116347,630.415697858538,25.8064474816689,24.336420529526,580.272829847343
0.0573615251044868,630.415697858538,17.5973612856539,16.7198915261676,596.098445046717
0.0853167852417281,630.415697858538,12.0080031742524,11.4108335609626,606.996861123323
0.126896100316792,630.415697858538,8.21275844749324,7.75880666618092,614.444132744864
0.18873918221351,630.415697858538,5.63777000229139,5.26766538311399,619.510262473133
0.280721620394118,630.415697858538,3.88797343889291,3.58000180916848,622.947722610477
0.41753189365604,630.415697858538,2.68690350747484,2.45390015219685,625.274894198867
0.621016941891562,630.415697858538,1.84849557098056,1.7061732543337,626.861029033224
0.923670857187387,630.415697858538,1.248025864946,1.21507014200701,627.952601851585
1.37382379588326,630.415697858538,0.804738279900959,0.890193387075637,628.720766191561
2.04335971785694,630.415697858538,0.474428594142718,0.659173820636034,629.282095443759
3.03919538231319,630.415697858538,0.242265843632658,0.46506179136783,629.708370223538
4.52035365636024,630.415697858538,0.105919989375711,0.282616866349608,630.027161002813
6.72335753649933,630.415697858538,0.0451530699992282,0.138614763041991,630.231930025497
10,630.415697858538,0.0205338868639693,0.0616479470301712,630.333516024644


==> FirstOrder.csv <==
0.1,0.967483607191914,0.0191876850969385,0.0133287077111472,0.0325163928080857
0.102702972063577,0.966626922074543,0.0196843554285166,0.0136887224969399,0.0333730779254565
0.105479004706918,0.965748271671764,0.0201932809535302,0.0140584473747059,0.0342517283282361
0.108330072737084,0.964847125296799,0.020714731607026,0.0144381430961755,0.0351528747032015
0.11125820433962,0.96392294119404,0.0212489814827098,0.0148280773232504,0.0360770588059603
0.114265482521357,0.962975166405199,0.0217963087910037,0.0152285248037974,0.037024833594801
0.11735404659222,0.96200323663979,0.0223569958088908,0.0156397675513194,0.0379967633602102
0.120526093687084,0.961006576150417,0.0229313288210125,0.0160620950285703,0.0389934238495828
0.123783880328766,0.959984613835751,0.0235195821744003,0.016495803989849,0.0400153861642493
0.127129724033264,0.95893673621737,0.024122064132114,0.0169411996505163,0.0410632637826303
0.130566004958385,0.957862332624187,0.0247390724205206,0.0173985949552926,0.0421376673758132
0.134095167596938,0.956760780497184,0.0253709084311347,0.017868311071681,0.0432392195028157
0.137719722515689,0.955631445297237,0.0260178771091166,0.0183506775936465,0.0443685547027631
0.141442248141324,0.954473680421141,0.0266802868296805,0.0188460327491781,0.0455263195788586
0.145265392594678,0.953286827126527,0.0273584492614099,0.0193547236120634,0.0467131728734733
0.149191875574557,0.952070237678215,0.0280526565998181,0.0198771057219674,0.0479297623217855
0.153224490292463,0.950823208151727,0.0287632468563166,0.0204135449919563,0.0491767918482729
0.157366105459626,0.949545043231803,0.0294905404365923,0.0209644163316048,0.0504549567681971
0.161619667327738,0.948235035279967,0.0302348603379284,0.0215301043821045,0.0517649647200329
0.165988201784852,0.946892464315743,0.0309965319364236,0.0221110037478333,0.0531075356842569
0.17047481650793,0.945516598011498,0.0317758827567128,0.022707519231789,0.0544834019885017
0.175082703173572,0.944106691701819,0.0325732422233852,0.0233200660747954,0.0558933082981806
0.179815139728509,0.942662021519415,0.0333889093067673,0.0239490691738173,0.0573379784805846
0.184675492721451,0.941181788626263,0.0342232451412254,0.0245949662325113,0.0588182113737366
0.189667219697985,0.939665211831722,0.0350765829122291,0.0252582052560489,0.060334788168278
0.194793871660183,0.938111497827471,0.0359492564946813,0.025939245677848,0.0618885021725293
0.200059095592717,0.936519841285565,0.0368416000986099,0.0266385586158248,0.0634801587144347
0.205466637057232,0.934889424977352,0.037753947891039,0.0273566271316089,0.0651105750226479
0.21102034285686,0.933219419914437,0.0386866335930341,0.0280939464925291,0.0667805800855632
0.216724163772744,0.931509032571183,0.0396399447487018,0.0288510226801155,0.0684909674288173
0.222582157374541,0.929757368845694,0.040614253517933,0.0296283776363729,0.070242631154306
0.228598490906881,0.927963565929868,0.0416098892633847,0.0304265448067472,0.0720364340701319
0.234777444253851,0.92612675008892,0.0426271790017332,0.0312460709093471,0.0738732499110802
0.241123412983612,0.924246036933046,0.0436664468605369,0.032087516206417,0.075753963066954
0.247640911475301,0.92232053171915,0.0447280135040978,0.0329514547767518,0.0776794682808496
0.254334576130465,0.920349329684097,0.0458121955272872,0.0338384747886159,0.0796506703159031
0.261209168671287,0.918331582996657,0.0469192412272573,0.0347491757760863,0.0816684170033435
0.268269579527973,0.916266308299475,0.0480495142870061,0.0356841774135189,0.0837336917005251
0.275520831317688,0.914152573616437,0.0492033146689297,0.0366441117146338,0.0858474263835635
0.282968082417539,0.911989438660686,0.0503809354758488,0.0376296258634649,0.0880105613393137
0.290616630634123,0.909775955350046,0.0515826621684961,0.038641382481458,0.0902240446499541
0.298471916972271,0.907511168363437,0.0528087717449986,0.039680059891564,0.0924888316365626
0.306539529505653,0.905194115739979,0.0540595318814367,0.0407463523785846,0.0948058842600213
0.314825207352009,0.902823923241685,0.055335111400618,0.0418409653576975,0.0971760767583155
0.323334844755831,0.900399533423431,0.0566358365090292,0.0429646300675396,0.0996004665765688
0.33207449528139,0.897919969135453,0.0579619407707075,0.0441180900938393,0.102080030864547
0.341050376119109,0.895384249483859,0.0593136445553152,0.0453021059608255,0.104615750516141
0.350268872508331,0.892791390670046,0.0606911539716938,0.0465174553582598,0.107208609329954
0.359736542279636,0.890140406882964,0.0620946597583733,0.0477649333586628,0.109859593117036
0.36946012051993,0.8874303112459,0.0635243361306144,0.0490453526234861,0.1125696887541
0.37944652436364,0.884660247897308,0.0649802170886783,0.0503595350140142,0.115339752102692
0.389702857913402,0.881829112872818,0.0664625509700195,0.0517083361571626,0.118170887127182
0.40023641729376,0.878935923250743,0.0679714543196823,0.053092622429575,0.121064076749257
0.41105469584147,0.875979699455856,0.0695070220770251,0.0545132784671186,0.124020300544144
0.422165389436084,0.872959466504191,0.0710693262035184,0.0559712072922905,0.127040533495809
0.433576401974631,0.869874255311513,0.0726584142675742,0.0574673304209132,0.130125744688487
0.445295850994266,0.866723104066756,0.0742743079870884,0.0590025879461554,0.133276895933244
0.457332073446906,0.863505241620625,0.0759168341548365,0.0605779242245388,0.136494758379375
0.469693631629951,0.860219560794944,0.0775861104213406,0.0621943287837156,0.139780439205056
0.482389319277307,0.856865131668439,0.079282070890038,0.0638527974415227,0.143134868331561
0.495428167815049,0.853441037813758,0.081004617551013,0.0655543446352289,0.146558962186242
0.508819452786179,0.849946378012361,0.0827536186309544,0.0673000033566842,0.150053621987639
0.522572700449033,0.846380268039475,0.0845289069101723,0.069090825050353,0.153619731960525
0.536697694554047,0.842741842519368,0.0863302780092157,0.0709278794714167,0.157258157480632
0.551204483303703,0.839030507151306,0.0881572622048543,0.0728122306438399,0.160969492848694
0.566103386500583,0.835245213312829,0.0900097821365742,0.0747450045505971,0.164754786687171
0.581405002888655,0.831385165468288,0.091887510347967,0.0767273241837446,0.168614834531712
0.597120217692971,0.827449595113112,0.0937900751051688,0.0787603297817192,0.172550404886888
0.61326021036318,0.823437762977143,0.09571705858499,0.0808451784378668,0.176562237022857
0.629836462526327,0.819348961294668,0.0976679950562501,0.0829830436490815,0.180651038705332
0.646860766154633,0.815182516139483,0.0996423690597306,0.0851751148007861,0.184817483860517
0.664345231954029,0.810938130488336,0.101639312108673,0.0874225574029905,0.189061869511664
0.68230229797945,0.806614895435068,0.10365848043361,0.0897266241313222,0.193385104564932
0.700744738482975,0.802212254965135,0.105699197400123,0.0920885476347422,0.197787745034865
0.719685673001152,0.797729696905838,0.107760729471724,0.0945095736224379,0.202270303094162
0.739138575687936,0.793166755547211,0.109842284486127,0.0969909599666624,0.20683324445279
0.759117284899898,0.788523014309427,0.111943009973636,0.0995339757169374,0.211476985690573
0.779636013040523,0.78379810845209,0.114061991526692,0.102139900021219,0.21620189154791
0.800709356670591,0.77899218563756,0.116197856955698,0.104809957406743,0.22100781436244
0.82235230689184,0.77410457461017,0.118349927464507,0.107545497925323,0.22589542538983
0.844580260011304,0.769135084777818,0.120517092598873,0.110347822623309,0.230864915222182
0.867409028493891,0.764083588575465,0.122698174186916,0.113218237237619,0.235916411424535
0.890854852211022,0.758950024291116,0.124891925128235,0.116158050580649,0.241049975708884
0.914934409993302,0.753734398893773,0.12709702830074,0.119168572805487,0.246265601106227
0.93966483149547,0.748436790854731,0.129312095598053,0.122251113547216,0.251563209145269
0.965063709382046,0.743057959082321,0.131535162503097,0.125406878414582,0.256942040917679
0.991149111842358,0.737597576351371,0.133765166388287,0.128637257260342,0.262402423648629
1.01793959544384,0.732055954560043,0.136000501071256,0.1319435443687,0.267944045439957
1.04545421833277,0.726433488144549,0.13823948719586,0.135327024659591,0.273566511855451
1.07371255379179,0.720730656707998,0.140480372141436,0.138788971150567,0.279269343292002
1.1027347041639,0.71494802757716,0.142721330148313,0.142330642274527,0.28505197242284
1.13254131515281,0.709086258274266,0.144960462674575,0.145953279051159,0.290913741725734
1.16315359050985,0.703146887423607,0.147195169824757,0.149657942751636,0.296853112576393
1.19459330711782,0.697130030556212,0.149424000868407,0.153445968575381,0.302869969443788
1.22688283048257,0.691036631717609,0.151644843311316,0.157318524971075,0.308963368282391
1.26004513064333,0.684867733868198,0.153855516071857,0.161276750059945,0.315132266131802
1.29410379851308,0.678624480706871,0.156053771231575,0.165321748061554,0.321375519293129
1.32908306266057,0.67230811832159,0.158237296104429,0.169454585573981,0.32769188167841
1.36500780654601,0.66591999665116,0.160403715637559,0.173676287711281,0.33408000334884
1.40190358622259,0.659462575801879,0.162549835095037,0.177987589103085,0.340537424198122
1.43979664851647,0.652936480426593,0.164673885765652,0.182389633807755,0.347063519573407
1.47871394969818,0.646343380457237,0.166773324072302,0.186883295470461,0.353656619542763
1.51868317465873,0.639685053198358,0.168845557451118,0.191469389350524,0.360314946801642
1.55973275660399,0.632963383590013,0.170887948582028,0.196148667827959,0.367036616409987
1.60189189728145,0.626180364186764,0.172897820003999,0.200921815809237,0.373819635813236
1.64519058775366,0.619338094838027,0.174872459118146,0.205789446043827,0.380661905161973
1.68965962973323,0.612440033160133,0.176808240090651,0.210751726749216,0.387559966839867
1.73533065749445,0.605487315775169,0.178703247964999,0.215809436259832,0.394512684224831
1.78223616037721,0.598482360316194,0.180554700675698,0.220962939008108,0.401517639683806
1.83040950589916,0.591427686967383,0.18235980520239,0.226212507830227,0.408572313032617
1.87988496349267,0.584325916440114,0.184115764488708,0.231558319071178,0.415674083559886
1.93069772888325,0.577179767580473,0.185819784715783,0.237000447703744,0.422820232419527
1.98288394912707,0.569992054601059,0.187469082914818,0.242538862484122,0.430007945398941
2.03648074832512,0.562767199759181,0.189059915320833,0.248172884919987,0.437232800240819
2.09152625403246,0.555506760423046,0.19059050439238,0.253902735184574,0.444493239576954
2.14805962438133,0.548213816229799,0.192058152141739,0.259728031628462,0.451786183770201
2.20612107593732,0.540891526979438,0.193460205165982,0.265648267854581,0.459108473020562
2.26575191230858,0.533543127933536,0.194794063596956,0.271662808469508,0.466456872066464
2.32699455352823,0.526171924737993,0.196057190221288,0.277770885040719,0.473828075262007
2.38989256623105,0.518781287977852,0.197247119730096,0.283971592292052,0.481218712022148
2.45449069464577,0.511376428775132,0.198360443918735,0.290263127306133,0.488623571224868
2.52083489242513,0.503959122689574,0.199395893068161,0.296644984242264,0.496040877310426
2.58897235533627,0.496532897085727,0.200351278911326,0.303115824002946,0.503467102914273
2.65895155483473,0.489101318717442,0.201224522708927,0.309674158573631,0.510898681282558
2.73082227254594,0.481667986655612,0.202013664402167,0.316318348942221,0.518332013344388
2.80463563567879,0.47423652495592,0.202716871583072,0.323046603461009,0.52576347504408
2.8804441533963,0.46681057509399,0.20333244822229,0.32985697668372,0.53318942490601
2.95830175416952,0.459395812200873,0.203857849778105,0.336746338021021,0.540604187799127
3.03826382414102,0.451993927830312,0.204292696421906,0.343713375747782,0.548006072169688
3.1203872465253,0.444608564856355,0.204635756427512,0.350755678716133,0.555391435143645
3.20473044207429,0.437243351299365,0.204885965759929,0.357870682940706,0.562756648700635
3.29135341063649,0.429901892109257,0.205042434611403,0.36505567327934,0.570098107890743
3.38031777383957,0.42258776093335,0.205104453319852,0.372307785746798,0.57741223906665
3.47168681892656,0.415304491910905,0.205071497611587,0.379624010477508,0.584695508089095
3.56552554377702,0.408057788786894,0.204942362105385,0.386999849107721,0.591942211213107
3.66190070314499,0.400848908768601,0.204717830251926,0.394433260979473,0.599151091231399
3.76088085614691,0.393681214071172,0.204397963799604,0.401920822129224,0.606318785928828
3.86253641503296,0.386557995496416,0.203983022852657,0.409458981650926,0.613442004503583
3.96693969527677,0.379482465043495,0.203473466937235,0.417044068019269,0.620517534956505
4.07416496701903,0.372457748809497,0.202869955129565,0.424672296060938,0.627542251190503
4.18428850790158,0.365486880220788,0.202173345223882,0.43233977455533,0.634513119779212
4.29738865732961,0.358575131486953,0.201384034955942,0.440040833557105,0.641424868513047
4.41354587220053,0.351723013087651,0.200504007796845,0.447772979115505,0.648276986912349
4.53284278413925,0.344933237844132,0.199534707278006,0.455532054877862,0.655066762155868
4.65536425828038,0.338208402839034,0.198477762072659,0.463313835088306,0.661791597160966
4.78119745363942,0.331550984871372,0.197334980266225,0.471114034862403,0.668449015128628
4.91043188511573,0.324963336434268,0.196108342709356,0.478928320856375,0.675036663565732
5.04315948717136,0.318447682234539,0.194799995491515,0.486752322273946,0.681552317765461
5.17947467923121,0.312008488221044,0.193411869816935,0.494579641962021,0.687991511778956
5.31947443285085,0.30564533602359,0.19194688067916,0.50240778329725,0.69435466397641
5.46325834069991,0.299360046034726,0.19040761824257,0.510232335722704,0.700639953965274
5.61092868741004,0.293154302730193,0.188796799436626,0.518048897833181,0.706845697269807
5.76259052233794,0.287029654058017,0.187117256881262,0.525853089060721,0.712970345941982
5.91835173429504,0.280987511385869,0.185371927332844,0.533640561281287,0.719012488614131
6.07832312829723,0.275029149993125,0.183563839737845,0.541407010269031,0.724970850006875
6.24261850438902,0.269158029483903,0.181696048575756,0.549145921940341,0.730841970516097
6.41135473859831,0.26337280587905,0.179771878403531,0.556855315717419,0.73662719412095
6.58465186607941,0.257674349671881,0.177794558924211,0.564531091403908,0.742325650328119
6.76263316650331,0.252063402550337,0.175767361591387,0.572169235858276,0.747936597449663
6.94542525175606,0.246540580283386,0.173693587126775,0.579765832589839,0.753459419716614
7.13315815600761,0.241106375987313,0.171576553210121,0.587317070802565,0.758893624012687
7.32596542821523,0.23576116373523,0.169419582428989,0.594819253835781,0.76423883626477
7.52398422712716,0.230507396027295,0.167226238949706,0.602266365023,0.769492603972706
7.72735541885431,0.225342977987163,0.16499965381539,0.609657368197447,0.774657022012837
7.93622367707921,0.220267948005431,0.162743091755131,0.616988960239438,0.779732051994569
8.15073758597361,0.215282242853053,0.160459778022902,0.624257979124046,0.784717757146947
8.37104974589791,0.210385702420451,0.158152888819912,0.631461408759637,0.789614297579549
8.59731688195762,0.205578074563686,0.155825542376131,0.638596383060183,0.794421925436314
8.82969995549409,0.200859020021261,0.153480790728775,0.645660189249964,0.799140979978739
9.06836427858873,0.196230133856376,0.151122109209992,0.652647756933632,0.803769866143624
9.31347963166233,0.191688840760597,0.148751959504371,0.659559199735032,0.808311159239403
9.56522038425306,0.187234568344114,0.146373147822226,0.666392283833659,0.812765431655886
9.82376561905894,0.18286667709934,0.143988388641529,0.673144934259131,0.817133322900659
10.0892992593333,0.178584465183518,0.1416003002772,0.679815234539282,0.821415534816482
10.3620101997238,0.174387173099175,0.139211401188922,0.686401425711903,0.825612826900825
10.6420924406472,0.170273988253517,0.136824107007345,0.692901904739138,0.829726011746483
10.9297452262979,0.166245861328703,0.134441398182586,0.699312740488711,0.833754138671297
11.2251731863849,0.162300010250319,0.132064845641704,0.705635144107977,0.837699989749681
11.5285864817009,0.158435488851773,0.129696540322977,0.71186797082525,0.841564511148227
11.8402009536266,0.154651314818559,0.12733846517319,0.718010220008251,0.845348685181441
12.1602382776744,0.150946473437823,0.124992495307583,0.724061031254594,0.849053526562177
12.4889261211843,0.147319921169241,0.122660398665018,0.730019680165741,0.852680078830759
12.8264983052806,0.143770589035596,0.12034383711331,0.735885573851094,0.856229410964404
13.1731949712075,0.140298985662486,0.118045133663025,0.741655880674488,0.859701014337513
13.5292627511597,0.136902336973354,0.115764992993746,0.7473326700329,0.863097663026646
13.8949549437314,0.133579516863042,0.11350476506371,0.752915718073249,0.866420483136958
14.270531694107,0.130329385691455,0.111265702022173,0.758404912286372,0.869670614308545
14.6562601791225,0.127150792786897,0.10904896090475,0.763800246308352,0.872849207213103
15.0524147973293,0.124042578788308,0.106855606518816,0.769101814692876,0.875957421211692
15.4592773641948,0.121003577832357,0.104686614482879,0.774309807684764,0.878996422167643
15.8771373125798,0.118034013514485,0.102543670959033,0.779422315526482,0.881965986485514
16.3062918986345,0.115131258830081,0.100426785627334,0.784441955542584,0.884868741169919
16.7470464132598,0.11229414118228,0.0983366829018745,0.789369175915846,0.88770585881772
17.1997143992844,0.109521488857847,0.0962740113138775,0.794204499828276,0.890478511142153
17.664617874512,0.106812132527332,0.0942393468664625,0.798948520606205,0.893187867472668
18.1420875607977,0.104164906630111,0.092233196381824,0.803601896988065,0.895835093369889
18.6324631193156,0.101578650650631,0.0902560008234584,0.808165348525911,0.898421349349369
19.1360933921869,0.099053412653704,0.0883089187149977,0.812637668631298,0.900946587346296
19.6533366506376,0.0965867883654675,0.0863914774098178,0.817021734224715,0.903413211634533
20.184560849865,0.0941776403883425,0.0845039379481568,0.821318421663501,0.905822359611657
20.7301438907925,0.0918248405271025,0.0826465084738988,0.825528650998999,0.908175159472898
21.2904738888998,0.0895272706031657,0.0808193472362174,0.829653382160617,0.910472729396834
21.8659494503198,0.0872838231938596,0.0790225655044722,0.833693611301668,0.91271617680614
22.4569799553977,0.0850934023012994,0.0772562303917352,0.837650367306965,0.914906597698701
23.0639858499151,0.0829559530998927,0.0755211008488534,0.841522946051254,0.917044046900107
23.6873989441856,0.080869326059149,0.0738164124630723,0.845314261477779,0.919130673940851
24.3276627202348,0.0788324642057172,0.0721421149014541,0.849025420892829,0.921167535794283
24.9852326472839,0.0768443240444404,0.0704981241405174,0.852657551815042,0.92315567595556
25.6605765057596,0.074903875933674,0.0688843247900063,0.85621179927632,0.925096124066326
26.354174720063,0.0730101044136355,0.0673005723176909,0.859689323268674,0.926989895586364
27.0665207003324,0.0711620084908988,0.0657466951761797,0.863091296332921,0.928837991509101
27.7981211934445,0.0693594774779648,0.064223166272745,0.86641735624929,0.930640522522035
28.5494966435025,0.067600621410611,0.0627290754105755,0.869670303178814,0.932399378589389
29.3211815620681,0.0658844853397124,0.0612641814450849,0.872851333215203,0.934115514660288
30.1137249084014,0.0642101295219632,0.0598282238701836,0.875961646607853,0.935789870478037
30.9276904799777,0.0625766295242932,0.0584209244744876,0.879002446001219,0.937423370475707
31.7636573135609,0.0609830762999287,0.0570419889123018,0.88197493478777,0.939016923700071
32.6222200971167,0.0594285762381396,0.0556911081920509,0.884880315569809,0.94057142376186
33.5039895928602,0.0579129926192022,0.0543685584247959,0.887718448956002,0.942087007380798
34.4095930717388,0.0564346840281807,0.0530733851068159,0.890491930865003,0.943565315971819
35.3396747596583,0.0549928044647751,0.0518052434924679,0.893201952042757,0.945007195535225
36.2948962957706,0.0535865233143354,0.050563779432182,0.895849697253483,0.946413476685665
37.2759372031494,0.0522150252920003,0.0493486304846175,0.898436344223382,0.947784974708
38.2834953721869,0.0508775103706202,0.0481594269634548,0.900963062665925,0.94912248962938
39.3182875570577,0.0495731936937837,0.0469957929215842,0.903431013384632,0.950426806306216
40.3810498856016,0.0483019309286215,0.0458578734708416,0.905840195600537,0.951698069071379
41.4725383829884,0.0470623097272039,0.0447447350267616,0.908192955246035,0.952937690272796
42.5935295095366,0.0458535912114905,0.0436559884522675,0.910490420336242,0.95414640878851
43.7448207130706,0.0446750511753228,0.0425912417462849,0.912733707078392,0.955324948824677
44.9272309962065,0.043525979939985,0.0415501007506384,0.914923919309377,0.956474020060015
46.1416014989725,0.04240568220134,0.0405321698099561,0.917062147988704,0.95759431779866
47.3887960971766,0.0413134768693834,0.0395370523868842,0.919149470743732,0.958686523130617
48.6697020169485,0.0402492229223292,0.0385648092017792,0.921185967875892,0.959750777077671
49.9852304658925,0.0392117137957484,0.037614566063239,0.923173720141013,0.960788286204251
51.3363172812999,0.0382003110058814,0.036685927465142,0.925113761528977,0.961799688994119
52.7239235958825,0.0372143895545748,0.0357784990922251,0.9270071113532,0.962785610445425
54.1490365215006,0.0362533377419138,0.0348918882411772,0.928854774016909,0.963746662258086
55.6126698513727,0.0353165569753297,0.0340257042094127,0.930657738815258,0.96468344302467
57.1158647812643,0.0344034615757032,0.0331795586532762,0.932416979771021,0.965596538424297
58.659690650172,0.0335139198960882,0.0323534599840289,0.934132620119883,0.966486080103912
60.2452457010266,0.0326469069365468,0.0315466133300368,0.935806479733416,0.967353093063453
61.8736578619584,0.0318018754371745,0.0307586397469473,0.937439484815878,0.968198124562826
63.5460855486801,0.0309782902304728,0.0299891638134287,0.939032545956099,0.969021709769527
65.2637184885573,0.0301756280394061,0.0292378138587065,0.940586558101887,0.969824371960594
67.0277785669543,0.0293933772749187,0.0285042221686734,0.942102400556408,0.970606622725081
68.839520696455,0.0286310378332219,0.0277880251718368,0.943580936994941,0.971368962166778
70.7002337095802,0.0278884904080766,0.027089200536489,0.945022309055434,0.972111509591923
72.6112412756334,0.0271648680959492,0.02640704040589,0.946428091498161,0.972835131904051
74.5739028423299,0.0264597047819924,0.0257411950308255,0.947799100187182,0.973540295218008
76.5896146028768,0.0257725450063121,0.0250913193678018,0.949136135625886,0.974227454993688
78.6598104891935,0.0251029437644152,0.0244570731801775,0.950439983055407,0.974897056235585
80.7859631919787,0.0244504663088525,0.023838121125606,0.951711412565541,0.975549533691147
82.9695852083491,0.0238146879522275,0.0232341328306717,0.952951179217101,0.976185312047772
85.2122299177961,0.0231955027680971,0.0226450693906997,0.954159427841203,0.976804497231903
87.5154926872247,0.0225921801555365,0.0220703099892149,0.955337509855249,0.977407819844464
89.8810120058618,0.0220043250819907,0.0215095399352088,0.956486134982801,0.977995674918009
92.31047065084,0.0214315517834112,0.0209624496870109,0.957605998529578,0.978568448216589
94.8055968842883,0.02087348357666,0.0204287348740651,0.958697781549275,0.97912651642334
97.3681656827776,0.0203297526740349,0.0199080963103448,0.95976215101562,0.979670247325965
100,0.0198,0.01940024,0.96079976,0.9802


==> ImageMotion.csv <==
6.00600600600601,0.010300275108345,1.0982936965221
6.02602602602603,-0.0925473448011275,1.10030184904668
6.04604604604605,0.0434436651756825,1.10231000157126
6.06606606606607,0.0699862330791697,1.10431815409584
6.08608608608609,0.0880555565087243,1.10632630662042
6.10610610610611,-0.0668397610726885,1.108334459145
6.12612612612613,0.0472077632597177,1.11034261166958
6.14614614614615,0.0123271854519622,1.11235076419416
6.16616616616617,0.0848646997448685,1.11435891671874
6.18618618618619,0.0558672573678902,1.11636706924332
6.20620620620621,0.0920342414512278,1.1183752217679
6.22622622622623,-0.010954538462316,1.12038337429248
6.24624624624625,-0.0124870478075625,1.12239152681706
6.26626626626627,0.10300428781553,1.12439967934164
6.28628628628629,-0.210144749479167,1.12640783186622
6.30630630630631,-0.048243994311571,1.1284159843908
6.32632632632633,-0.124850949263614,1.13042413691538
6.34634634634635,-0.0360561350760912,1.13243228943996
6.36636636636637,0.0670641208769577,1.13444044196454
6.38638638638639,0.0847627590736931,1.13644859448912
6.40640640640641,-0.0993104706410743,1.1384567470137
6.42642642642643,-0.0449292481639555,1.14046489953828
6.44644644644645,0.0158740799947881,1.14247305206286
6.46646646646647,-0.0270208955161523,1.14448120458744
6.48648648648649,0.0323411470627276,1.14648935711202
6.50650650650651,0.0421462353096292,1.1484975096366
6.52652652652653,-0.0908491654025422,1.15050566216118
6.54654654654655,-0.0155421866240303,1.15251381468576
6.56656656656657,-0.211074770469839,1.15452196721034
6.58658658658659,0.116664709975584,1.15653011973492
6.60660660660661,-0.060786687698257,1.1585382722595
6.62662662662663,-0.118268759521642,1.16054642478408
6.64664664664665,-0.0232843809862788,1.16255457730866
6.66666666666667,-0.140760749629786,1.16456272983324
6.68668668668669,1.20245406860509e-05,1.16657088235782
6.70670670670671,-0.0539748638645503,1.1685790348824
6.72672672672673,0.219863356184105,1.17058718740698
6.74674674674675,0.115925873476071,1.17259533993156
6.76676676676677,-0.247615466097917,1.17460349245614
6.78678678678679,0.0461997268707163,1.17661164498072
6.80680680680681,-0.13775290440573,1.1786197975053
6.82682682682683,-0.0234507853352813,1.18062795002988
6.84684684684685,0.0184889894620943,1.18263610255446
6.86686686686687,0.0768158344884555,1.18464425507904
6.88688688688689,-0.0252684138552255,1.18665240760362
6.90690690690691,0.159660145217095,1.1886605601282
6.92692692692693,-0.0460697351379758,1.19066871265278
6.94694694694695,0.0347690416002994,1.19267686517736
6.96696696696697,0.0684850910575122,1.19468501770194
6.98698698698699,0.0105243877442905,1.19669317022652
7.00700700700701,0.0900946564877015,1.1987013227511
7.02702702702703,0.0343145412117781,1.20070947527568
7.04704704704705,-0.0764275414619683,1.20271762780026
7.06706706706707,-0.178556408756747,1.20472578032484
7.08708708708709,0.187834070714855,1.20673393284942
7.10710710710711,-0.0584843835407397,1.208742085374
7.12712712712713,0.0122984470451926,1.21075023789858
7.14714714714715,0.0582730198061477,1.21275839042316
7.16716716716717,0.0133098734423721,1.21476654294774
7.18718718718719,-0.0885285980334096,1.21677469547233
7.20720720720721,-0.0448335855213699,1.21878284799691
7.22722722722723,-0.0105572725210734,1.22079100052149
7.24724724724725,0.149821420829063,1.22279915304607
7.26726726726727,-0.0841621478446148,1.22480730557065
7.28728728728729,0.0803801173622854,1.22681545809523
7.30730730730731,0.0327694341057783,1.22882361061981
7.32732732732733,-0.0214850346245683,1.23083176314439
7.34734734734735,-0.103802455530244,1.23283991566897
7.36736736736737,-0.0265254269194255,1.23484806819355
7.38738738738739,-0.00678651022531773,1.23685622071813
7.40740740740741,-0.145063139950601,1.23886437324271
7.42742742742743,0.0210884414625352,1.24087252576729
7.44744744744745,-0.080365261176139,1.24288067829187
7.46746746746747,-0.00756614286567192,1.24488883081645
7.48748748748749,0.0354730995031464,1.24689698334103
7.50750750750751,-0.0886197910395393,1.24890513586561
7.52752752752753,-0.0269861717580036,1.25091328839019
7.54754754754755,0.0368395895934059,1.25292144091477
7.56756756756757,-0.181758750933021,1.25492959343935
7.58758758758759,0.10541860361938,1.25693774596393
7.60760760760761,0.24426097676619,1.25894589848851
7.62762762762763,0.0977487626904731,1.26095405101309
7.64764764764765,-0.0297746382738432,1.26296220353767
7.66766766766767,0.0446586786904592,1.26497035606225
7.68768768768769,-0.101808217669398,1.26697850858683
7.70770770770771,0.189570655708949,1.26898666111141
7.72772772772773,0.0958483994719984,1.27099481363599
7.74774774774775,0.0805063866077319,1.27300296616057
7.76776776776777,-0.0858217681040382,1.27501111868515
7.78778778778779,0.0337544210072841,1.27701927120973
7.80780780780781,-0.0540760714386174,1.27902742373431
7.82782782782783,-0.0293957353307947,1.28103557625889
7.84784784784785,-0.0552599356629019,1.28304372878347
7.86786786786787,-0.100838456084133,1.28505188130805
7.88788788788789,-0.089145803731272,1.28706003383263
7.90790790790791,-0.0192671289719765,1.28906818635721
7.92792792792793,-0.168169954506257,1.29107633888179
7.94794794794795,0.0624703609730347,1.29308449140637
7.96796796796797,-0.0100756760609481,1.29509264393095
7.98798798798799,0.0716140357076867,1.29710079645553
8.00800800800801,0.0286567159923518,1.29910894898011
8.02802802802803,0.0511144068360549,1.30111710150469
8.04804804804805,-0.146632551476054,1.30312525402927
8.06806806806807,-0.100353038315339,1.30513340655385
8.08808808808809,-0.0430322513440732,1.30714155907843
8.10810810810811,0.0126269583405617,1.30914971160301
8.12812812812813,0.114528593888052,1.31115786412759
8.14814814814815,-0.0273475059173575,1.31316601665217
8.16816816816817,0.127797719454182,1.31517416917675
8.18818818818819,0.0491789782882163,1.31718232170133
8.20820820820821,0.119042021744283,1.31919047422591
8.22822822822823,0.0143189028766976,1.32119862675049
8.24824824824825,-0.0640635473450534,1.32320677927507
8.26826826826827,-0.146528012130701,1.32521493179965
8.28828828828829,0.017154644094988,1.32722308432423
8.30830830830831,0.0834547308341208,1.32923123684881
8.32832832832833,-0.027665369623997,1.33123938937339
8.34834834834835,-0.0524913487119882,1.33324754189797
8.36836836836837,-0.0292830391137248,1.33525569442255
8.38838838838839,-0.108084338260839,1.33726384694713
8.40840840840841,-0.0477321401625148,1.33927199947171
8.42842842842843,-0.0165112447949518,1.34128015199629
8.44844844844845,0.00614065089534435,1.34328830452087
8.46846846846847,-0.00482792220083714,1.34529645704545
8.48848848848849,0.0626777586853413,1.34730460957003
8.50850850850851,0.0124698581337268,1.34931276209461
8.52852852852853,0.182933483261699,1.35132091461919
8.54854854854855,0.0327281705440108,1.35332906714377
8.56856856856857,0.181969014360924,1.35533721966835
8.58858858858859,-0.0707986612911147,1.35734537219293
8.60860860860861,0.0541620399183051,1.35935352471751
8.62862862862863,-0.0245239005498406,1.36136167724209
8.64864864864865,0.061509285979056,1.36336982976667
8.66866866866867,0.0608819641404903,1.36537798229125
8.68868868868869,-0.217119427221787,1.36738613481583
8.70870870870871,-0.13122773142157,1.36939428734041
8.72872872872873,-0.142630926756011,1.37140243986499
8.74874874874875,0.0416487321892842,1.37341059238957
8.76876876876877,0.148478260047577,1.37541874491415
8.78878878878879,-0.0312294414384443,1.37742689743873
8.80880880880881,0.082678131381648,1.37943504996331
8.82882882882883,0.0559936907476019,1.38144320248789
8.84884884884885,-0.103729701079673,1.38345135501247
8.86886886886887,0.041174078929365,1.38545950753705
8.88888888888889,-0.0737682450409333,1.38746766006163
8.90890890890891,0.153041767969273,1.38947581258621
8.92892892892893,-0.00184772313734827,1.39148396511079
8.94894894894895,0.165002742987351,1.39349211763537
8.96896896896897,-0.0411092223240593,1.39550027015995
8.98898898898899,0.0603338128861875,1.39750842268453
9.00900900900901,-0.00489479688004493,1.39951657520911
9.02902902902903,-0.20081771783597,1.40152472773369
9.04904904904905,-0.0968411279312737,1.40353288025827
9.06906906906907,0.0626170039407482,1.40554103278285
9.08908908908909,-0.00412888939739292,1.40754918530743
9.10910910910911,-0.110519627166375,1.40955733783201
9.12912912912913,-0.061290431330395,1.41156549035659
9.14914914914915,0.0262930460900202,1.41357364288117
9.16916916916917,-0.0979667791437972,1.41558179540575
9.18918918918919,0.0988239934697155,1.41758994793033
9.20920920920921,-0.0627481302065993,1.41959810045491
9.22922922922923,0.182202931995354,1.42160625297949
9.24924924924925,-0.106676105653033,1.42361440550407
9.26926926926927,0.0212233133057989,1.42562255802865
9.28928928928929,-0.150804437801201,1.42763071055323
9.30930930930931,-0.0710710446757912,1.42963886307781
9.32932932932933,-0.0580391141705423,1.4316470156024
9.34934934934935,0.0414134007898399,1.43365516812698
9.36936936936937,0.0954869482090761,1.43566332065156
9.38938938938939,0.0313160625223765,1.43767147317614
9.40940940940941,-0.0360457506228749,1.43967962570072
9.42942942942943,0.0828040155268974,1.4416877782253
9.44944944944945,0.0811377134107409,1.44369593074988
9.46946946946947,0.013263391868127,1.44570408327446
9.48948948948949,0.0583614761213606,1.44771223579904
9.50950950950951,0.0425101636584743,1.44972038832362
9.52952952952953,-0.0974717762303952,1.4517285408482
9.54954954954955,0.0771750941736572,1.45373669337278
9.56956956956957,-0.0645080188502341,1.45574484589736
9.58958958958959,-0.0591858876005943,1.45775299842194
9.60960960960961,0.0188944922473858,1.45976115094652
9.62962962962963,-0.0295566874944085,1.4617693034711
9.64964964964965,-0.011994526322301,1.46377745599568
9.66966966966967,0.0607171258351208,1.46578560852026
9.68968968968969,0.105858486354655,1.46779376104484
9.70970970970971,-0.0186268058596299,1.46980191356942
9.72972972972973,0.0339307232696962,1.471810066094
9.74974974974975,-0.0226733941025753,1.47381821861858
9.76976976976977,0.0241102951558515,1.47582637114316
9.78978978978979,0.0451442457935046,1.47783452366774
9.80980980980981,-0.060548288100259,1.47984267619232
9.82982982982983,0.0286158329572522,1.4818508287169
9.84984984984985,0.061236206990337,1.48385898124148
9.86986986986987,0.0103506483448257,1.48586713376606
9.88988988988989,0.174097841855588,1.48787528629064
9.90990990990991,-0.0597481922980587,1.48988343881522
9.92992992992993,-0.0726045755165854,1.4918915913398
9.94994994994995,-0.173892679508145,1.49389974386438
9.96996996996997,0.0921373585727503,1.49590789638896
9.98998998998999,0.0877912053801932,1.49791604891354
10.01001001001,-0.00691248434292091,1.49992420143812
10.03003003003,0.0909182479780188,1.5019323539627
10.0500500500501,0.0194348408268514,1.50394050648728
10.0700700700701,0.0301373614835938,1.50594865901186
10.0900900900901,0.0123466691746756,1.50795681153644
10.1101101101101,0.0450412658372363,1.50996496406102
10.1301301301301,0.0112061407974484,1.5119731165856
10.1501501501502,0.27976726868618,1.51398126911018
10.1701701701702,-0.115638907637206,1.51598942163476
10.1901901901902,-0.184408463409289,1.51799757415934
10.2102102102102,-0.113052820129861,1.52000572668392
10.2302302302302,-0.108325201809437,1.5220138792085
10.2502502502503,-0.0423579363555367,1.52402203173308
10.2702702702703,-0.0158501450581773,1.52603018425766
10.2902902902903,-0.0208626637558685,1.52803833678224
10.3103103103103,0.0551179852961491,1.53004648930682
10.3303303303303,0.0399050115859597,1.5320546418314
10.3503503503504,0.0760951391478885,1.53406279435598
10.3703703703704,0.178791680085577,1.53607094688056
10.3903903903904,0.12326619480728,1.53807909940514
10.4104104104104,-0.127371821349156,1.54008725192972
10.4304304304304,-0.231947813039591,1.5420954044543
10.4504504504505,0.0911346347613363,1.54410355697888
10.4704704704705,-0.182628530829933,1.54611170950346
10.4904904904905,0.0076048781646952,1.54811986202804
10.5105105105105,0.00447098508218831,1.55012801455262
10.5305305305305,0.22363369379264,1.5521361670772
10.5505505505506,-0.00601068994893045,1.55414431960178
10.5705705705706,-0.0498277215307536,1.55615247212636
10.5905905905906,0.0244794016657426,1.55816062465094
10.6106106106106,0.0254727690749244,1.56016877717552
10.6306306306306,0.00789065430464267,1.5621769297001
10.6506506506507,-0.0599780681676112,1.56418508222468
10.6706706706707,-0.121385505700857,1.56619323474926
10.6906906906907,0.0325177178749994,1.56820138727384
10.7107107107107,-0.133425392389543,1.57020953979842
10.7307307307307,-0.102363053657146,1.572217692323
10.7507507507508,0.133970818733991,1.57422584484758
10.7707707707708,-0.0410472397980697,1.57623399737216
10.7907907907908,-0.0131952430232993,1.57824214989674
10.8108108108108,0.0908130115494816,1.58025030242132
10.8308308308308,-0.0291864724243865,1.5822584549459
10.8508508508509,0.103755048824913,1.58426660747048
10.8708708708709,-0.0336942700647074,1.58627475999506
10.8908908908909,0.102086362995745,1.58828291251964
10.9109109109109,0.0637334845400105,1.59029106504422
10.9309309309309,-0.0205076327398149,1.5922992175688
10.950950950951,-0.08578200583434,1.59430737009338
10.970970970971,-0.103529255654628,1.59631552261796
10.990990990991,-0.0262314573082535,1.59832367514254
11.011011011011,-0.0430448621262361,1.60033182766712
11.031031031031,-0.0401043085682325,1.6023399801917
11.0510510510511,0.0991114959093776,1.60434813271628
11.0710710710711,-0.0290188925346934,1.60635628524086
11.0910910910911,0.115112562420762,1.60836443776544
11.1111111111111,-0.0524234909296192,1.61037259029002
11.1311311311311,0.0979889430993751,1.6123807428146
11.1511511511512,-0.0514988287234234,1.61438889533918
11.1711711711712,0.018377848717585,1.61639704786376
11.1911911911912,0.0977877010862443,1.61840520038834
11.2112112112112,-0.0406894592892257,1.62041335291292
11.2312312312312,-0.043125434134871,1.6224215054375
11.2512512512513,0.201034528249268,1.62442965796208
11.2712712712713,0.0957886665953716,1.62643781048666
11.2912912912913,-0.0425172182548929,1.62844596301124
11.3113113113113,0.0655710893316655,1.63045411553582
11.3313313313313,-0.0353367650426683,1.6324622680604
11.3513513513514,0.0712532164850921,1.63447042058498
11.3713713713714,0.142243470871231,1.63647857310956
11.3913913913914,-0.159799153354712,1.63848672563414
11.4114114114114,0.103531569882619,1.64049487815872
11.4314314314314,0.146436890526037,1.6425030306833
11.4514514514515,0.00538109426474298,1.64451118320788
11.4714714714715,0.175253482426524,1.64651933573247
11.4914914914915,0.0161604123122223,1.64852748825705
11.5115115115115,-0.123096458096737,1.65053564078163
11.5315315315315,-0.218740068036513,1.65254379330621
11.5515515515516,-0.0327374974020036,1.65455194583079
11.5715715715716,0.0719513890581975,1.65656009835537
11.5915915915916,0.0323316816026633,1.65856825087995
11.6116116116116,0.0419457967859484,1.66057640340453
11.6316316316316,-0.0571299511297366,1.66258455592911
11.6516516516517,0.0149726368519258,1.66459270845369
11.6716716716717,-0.163300266804488,1.66660086097827
11.6916916916917,-0.0754488441972035,1.66860901350285
11.7117117117117,-0.0813253044812806,1.67061716602743
11.7317317317317,0.0525207434345289,1.67262531855201
11.7517517517518,-0.000874301811131767,1.67463347107659
11.7717717717718,-0.115017383252713,1.67664162360117
11.7917917917918,-0.000423088556383733,1.67864977612575
11.8118118118118,-0.0684578012323164,1.68065792865033
11.8318318318318,-0.06615281335184,1.68266608117491
11.8518518518519,0.0869258936022109,1.68467423369949
11.8718718718719,0.0118467445858069,1.68668238622407
11.8918918918919,0.0403349350571417,1.68869053874865
11.9119119119119,0.0888894889414312,1.69069869127323
11.9319319319319,0.0185121187940907,1.69270684379781
11.951951951952,0.055565651078555,1.69471499632239
11.971971971972,0.0687704759614234,1.69672314884697
11.991991991992,0.117528763831212,1.69873130137155
12.012012012012,0.048047806032908,1.70073945389613
12.032032032032,0.141678865426946,1.70274760642071
12.0520520520521,0.00271029469087727,1.70475575894529
12.0720720720721,-0.00434364528468098,1.70676391146987
12.0920920920921,0.170570610642257,1.70877206399445
12.1121121121121,-0.0505401765845594,1.71078021651903
12.1321321321321,0.000139348155173052,1.71278836904361
12.1521521521522,0.0924054016276665,1.71479652156819
12.1721721721722,0.0153934163877252,1.71680467409277
12.1921921921922,0.140899737169569,1.71881282661735
12.2122122122122,0.103812396036264,1.72082097914193
12.2322322322322,0.0295511204337952,1.72282913166651
12.2522522522523,-0.0773819127970239,1.72483728419109
12.2722722722723,0.0570514002654891,1.72684543671567
12.2922922922923,-0.137886475959055,1.72885358924025
12.3123123123123,0.0248169570253911,1.73086174176483
12.3323323323323,0.0812072192605932,1.73286989428941
12.3523523523524,0.0216613582629461,1.73487804681399
12.3723723723724,0.0883187543220171,1.73688619933857
12.3923923923924,0.204232512517494,1.73889435186315
12.4124124124124,0.0927319817224056,1.74090250438773
12.4324324324324,0.0270243309905166,1.74291065691231
12.4524524524525,0.0644925864505336,1.74491880943689
12.4724724724725,0.0428688208483071,1.74692696196147
12.4924924924925,-0.131158215585489,1.74893511448605
12.5125125125125,-0.0413331377293218,1.75094326701063
12.5325325325325,0.122770616196577,1.75295141953521
12.5525525525526,-0.00406273735916801,1.75495957205979
12.5725725725726,0.058531860417684,1.75696772458437
12.5925925925926,-0.100366625311624,1.75897587710895
12.6126126126126,0.00672890585884145,1.76098402963353
12.6326326326326,0.0603002760237311,1.76299218215811
12.6526526526527,-0.135886564903882,1.76500033468269
12.6726726726727,0.0350180432560031,1.76700848720727
12.6926926926927,-0.0179316923085148,1.76901663973185
12.7127127127127,-0.0937069975793087,1.77102479225643
12.7327327327327,-0.0035129903896548,1.77303294478101
12.7527527527528,-0.189396271392561,1.77504109730559
12.7727727727728,-0.212569649371161,1.77704924983017
12.7927927927928,-0.117470456146968,1.77905740235475
12.8128128128128,-0.0988374956464677,1.78106555487933
12.8328328328328,-0.117093656847369,1.78307370740391
12.8528528528529,-0.172339353596075,1.78508185992849
12.8728728728729,0.0290200838007167,1.78709001245307
12.8928928928929,-0.159227247715043,1.78909816497765
12.9129129129129,0.0112068587113976,1.79110631750223
12.9329329329329,0.0788854909022796,1.79311447002681
12.952952952953,-5.00058874803311e-05,1.79512262255139
12.972972972973,0.00947739822720561,1.79713077507597
12.992992992993,-0.0376553339602286,1.79913892760055
13.013013013013,-0.148113389929731,1.80114708012513
13.033033033033,-0.00423378788223849,1.80315523264971
13.0530530530531,0.0962244412992244,1.80516338517429
13.0730730730731,0.173960262869769,1.80717153769887
13.0930930930931,-0.0428910051567533,1.80917969022345
13.1131131131131,-0.162608805083699,1.81118784274803
13.1331331331331,0.0167520672867072,1.81319599527261
13.1531531531532,0.0377377585631943,1.81520414779719
13.1731731731732,-0.022590029475079,1.81721230032177
13.1931931931932,-0.114792362488913,1.81922045284635
13.2132132132132,0.202525975904775,1.82122860537093
13.2332332332332,-0.235865785668039,1.82323675789551
13.2532532532533,-0.0509167896747618,1.82524491042009
13.2732732732733,-0.132088294698356,1.82725306294467
13.2932932932933,-0.0635447111059282,1.82926121546925
13.3133133133133,0.0318471052434674,1.83126936799383
13.3333333333333,0.0138606102598723,1.83327752051841
13.3533533533534,-0.0710238451887811,1.83528567304299
13.3733733733734,0.0777438644417422,1.83729382556757
13.3933933933934,0.0622767536643868,1.83930197809215
13.4134134134134,0.064769299176212,1.84131013061673
13.4334334334334,-0.042538107964006,1.84331828314131
13.4534534534535,0.104876985733095,1.84532643566589
13.4734734734735,0.0660834677935905,1.84733458819047
13.4934934934935,0.250883855952806,1.84934274071505
13.5135135135135,0.106346422015819,1.85135089323963
13.5335335335335,0.115686472921878,1.85335904576421
13.5535535535536,0.00528603979912196,1.85536719828879
13.5735735735736,-0.128856593750047,1.85737535081338
13.5935935935936,-0.0371462687283587,1.85938350333796
13.6136136136136,-0.0758094861510554,1.86139165586254
13.6336336336336,-0.0564333367264944,1.86339980838712
13.6536536536537,0.0554712604538548,1.8654079609117
13.6736736736737,-0.0557265524639445,1.86741611343628
13.6936936936937,-0.0895662101397294,1.86942426596086
13.7137137137137,-0.040993819277471,1.87143241848544
13.7337337337337,-0.0161558743104866,1.87344057101002
13.7537537537538,0.0408600948863251,1.8754487235346
13.7737737737738,-0.0953430983937962,1.87745687605918
13.7937937937938,0.0316460980280848,1.87946502858376
13.8138138138138,0.00771020837085334,1.88147318110834
13.8338338338338,0.13234059466649,1.88348133363292
13.8538538538539,-0.0214211494142693,1.8854894861575
13.8738738738739,-0.0135581157502316,1.88749763868208
13.8938938938939,-0.117251983609297,1.88950579120666
13.9139139139139,-0.138648820659369,1.89151394373124
13.9339339339339,0.0309221289976269,1.89352209625582
13.953953953954,-0.0250837598323952,1.8955302487804
13.973973973974,0.0502334016661534,1.89753840130498
13.993993993994,-0.089413294777861,1.89954655382956


==> ImageMotion24.csv <==
0,0.55376671395461
0.02002002002002,0.685390503461511
0.04004004004004,0.278119317903639
0.0600600600600601,0.592223338042818
0.0800800800800801,0.539884531993906
0.1001001001001,0.379241180379483
0.12012012012012,0.468652809781444
0.14014014014014,0.548276460667879
0.16016016016016,0.873855709988592
0.18018018018018,0.794961721006506
0.2002002002002,0.385031326004368
0.22022022022022,0.825514368655207
0.24024024024024,0.596564446518635
0.26026026026026,0.51972053870706
0.28028028028028,0.599502318410638
0.3003003003003,0.509533424200053
0.32032032032032,0.519617597210401
0.34034034034034,0.683003794812581
0.36036036036036,0.676939485016084
0.38038038038038,0.679757279381
0.4004004004004,0.607189753400848
0.42042042042042,0.421293349773538
0.44044044044044,0.615767909176928
0.46046046046046,0.709069574962519
0.48048048048048,0.596937425079227
0.500500500500501,0.653519351041836
0.520520520520521,0.624740565390376
0.540540540540541,0.523709961575452
0.560560560560561,0.585443202765722
0.580580580580581,0.479329777682194
0.600600600600601,0.648899623235824
0.620620620620621,0.447355051365147
0.640640640640641,0.457177018247261
0.660660660660661,0.485116196623578
0.680680680680681,0.273639651868578
0.700700700700701,0.71390809935158
0.720720720720721,0.604591126017692
0.740740740740741,0.498581242157104
0.760760760760761,0.713105930085599
0.780780780780781,0.406926436192708
0.800800800800801,0.569855835471531
0.820820820820821,0.557937377921346
0.840840840840841,0.616004758000634
0.860860860860861,0.617371945749829
0.880880880880881,0.501600096355642
0.900900900900901,0.587084960470463
0.920920920920921,0.575604190171188
0.940940940940941,0.656864822846967
0.960960960960961,0.705422663000045
0.980980980980981,0.709025427859538
1.001001001001,0.513734817901229
1.02102102102102,0.609838011215145
1.04104104104104,0.482692399742563
1.06106106106106,0.49475603195743
1.08108108108108,0.607423175297773
1.1011011011011,0.763373140938585
1.12112112112112,0.535145520736744
1.14114114114114,0.65125199539012
1.16116116116116,0.593557675888991
1.18118118118118,0.729853731999565
1.2012012012012,0.511213690614897
1.22122122122122,0.62537786853862
1.24124124124124,0.679376826235346
1.26126126126126,0.736187147914213
1.28128128128128,0.782549317678523
1.3013013013013,0.638723243447673
1.32132132132132,0.482973101068371
1.34134134134134,0.559903950408148
1.36136136136136,0.529977962804138
1.38138138138138,0.873183860538342
1.4014014014014,0.578579951993451
1.42142142142142,0.716949820512541
1.44144144144144,0.624902293085318
1.46146146146146,0.735007188688218
1.48148148148148,0.571663224491361
1.5015015015015,0.509923253216274
1.52152152152152,0.509914559643002
1.54154154154154,0.702973545140148
1.56156156156156,0.638418640494274
1.58158158158158,0.638552809377425
1.6016016016016,0.802091175224415
1.62162162162162,0.69132059956058
1.64164164164164,0.6839452695106
1.66166166166166,0.824936075163572
1.68168168168168,0.587721572533213
1.7017017017017,0.739832611755131
1.72172172172172,0.75568098867944
1.74174174174174,0.649802660136379
1.76176176176176,0.697743184816551
1.78178178178178,0.561593785029973
1.8018018018018,0.565384902290321
1.82182182182182,0.692669653783832
1.84184184184184,0.756409587406684
1.86186186186186,0.94473531144781
1.88188188188188,0.62149912111805
1.9019019019019,0.708923292648084
1.92192192192192,0.683942749655097
1.94194194194194,0.500891902409096
1.96196196196196,0.652299580802719
1.98198198198198,0.518730314052686
2.002002002002,0.784237753175591
2.02202202202202,0.613398993969301
2.04204204204204,0.714213487518137
2.06206206206206,0.651753313207151
2.08208208208208,0.738560287673144
2.1021021021021,0.650177553996837
2.12212212212212,0.761208744329607
2.14214214214214,0.788150526574662
2.16216216216216,0.887404994514372
2.18218218218218,0.698805864642392
2.2022022022022,0.506384693276226
2.22222222222222,0.638263347488561
2.24224224224224,0.859683657024689
2.26226226226226,0.619010697387801
2.28228228228228,0.824323615202285
2.3023023023023,0.742635210230549
2.32232232232232,0.875901894504126
2.34234234234234,0.538144234297731
2.36236236236236,0.716466413638821
2.38238238238238,0.617453689712258
2.4024024024024,1.03104104331318
2.42242242242242,0.824764131665091
2.44244244244244,0.882141442035906
2.46246246246246,0.64042822044751
2.48248248248248,0.701386690138186
2.5025025025025,0.723003309325231
2.52252252252252,0.862094714041115
2.54254254254254,0.72646706097549
2.56256256256256,0.826410402072585
2.58258258258258,0.553076628267143
2.6026026026026,0.724875260482817
2.62262262262262,0.679903609746577
2.64264264264264,0.606558561984344
2.66266266266266,0.817063731356861
2.68268268268268,0.796466674635324
2.7027027027027,0.773618258494715
2.72272272272272,0.638904477929462
2.74274274274274,0.887023502108433
2.76276276276276,0.811294217336607
2.78278278278278,0.74837167524498
2.8028028028028,0.782569259555443
2.82282282282282,0.756082738785673
2.84284284284284,0.609263047439605
2.86286286286286,0.757721189126753
2.88288288288288,0.705151637131526
2.9029029029029,0.69236965977356
2.92292292292292,0.676652126725892
2.94294294294294,0.740938583362696
2.96296296296296,0.59603272270799
2.98298298298298,0.894721240561461
3.003003003003,0.852306310445846
3.02302302302302,0.800299517138049
3.04304304304304,0.800827195701456
3.06306306306306,0.726489947849892
3.08308308308308,0.910176836521166
3.1031031031031,0.796988562359537
3.12312312312312,0.740859295933597
3.14314314314314,0.94945289115698
3.16316316316316,0.793839210711058
3.18318318318318,0.759415415246238
3.2032032032032,0.790944960546779
3.22322322322322,0.737529697958529
3.24324324324324,0.712311494199952
3.26326326326326,1.07892629553816
3.28328328328328,0.993878087617063
3.3033033033033,0.861083846254156
3.32332332332332,0.706620496397127
3.34334334334334,0.747787531278854
3.36336336336336,0.818682924913191
3.38338338338338,0.917479944501202
3.4034034034034,0.707139898208816
3.42342342342342,0.609355626761835
3.44344344344344,0.69943461506047
3.46346346346346,0.879697429652927
3.48348348348348,0.887483708791639
3.5035035035035,0.895518292243174
3.52352352352352,0.83932388703778
3.54354354354354,0.872723263940549
3.56356356356356,0.808741054694449
3.58358358358358,0.944560519514051
3.6036036036036,0.724190913273285
3.62362362362362,0.907865318006796
3.64364364364364,0.779493426370998
3.66366366366366,0.832877672469962
3.68368368368368,0.923646702962823
3.7037037037037,0.974279435720866
3.72372372372372,0.760608504045852
3.74374374374374,1.00044024528646
3.76376376376376,0.942390690481074
3.78378378378378,0.87159182302411
3.8038038038038,0.860858260590505
3.82382382382382,0.860621747368063
3.84384384384384,0.85407362224921
3.86386386386386,0.888690948828897
3.88388388388388,0.893517423973266
3.9039039039039,0.97299666941155
3.92392392392392,1.04509006106573
3.94394394394394,0.941085837962864
3.96396396396396,0.875425062557523
3.98398398398398,0.960917434107161
4.004004004004,0.918723126700544
4.02402402402402,0.79942564804574
4.04404404404404,0.999326587517507
4.06406406406406,0.937112598321077
4.08408408408408,0.921925902618354
4.1041041041041,0.961935043962895
4.12412412412412,0.938553044817951
4.14414414414414,0.820265837318871
4.16416416416416,0.900182649136034
4.18418418418418,0.903812954985266
4.2042042042042,0.867219282739538
4.22422422422422,1.09063278188874
4.24424424424424,0.836851489808423
4.26426426426426,0.878044921415414
4.28428428428428,0.857227973525686
4.3043043043043,0.813009197284749
4.32432432432432,0.913208480678505
4.34434434434434,0.907027411441174
4.36436436436436,1.08944368787885
4.38438438438438,0.913535964187067
4.4044044044044,0.834019099151508
4.42442442442442,1.10278817225445
4.44444444444444,1.06791235913352
4.46446446446446,0.923483801350128
4.48448448448448,0.797832478050477
4.5045045045045,0.905987668805752
4.52452452452452,0.936858348879976
4.54454454454454,0.982061279847608
4.56456456456456,0.930340091878809
4.58458458458458,1.00280064974887
4.6046046046046,0.999649881403705
4.62462462462462,0.837394571779822
4.64464464464464,0.869668372231321
4.66466466466466,0.892355857072425
4.68468468468468,0.917686713440651
4.7047047047047,0.938412919810447
4.72472472472472,0.973719376608634
4.74474474474474,0.67155674033406
4.76476476476476,0.930775012389318
4.78478478478478,1.10272331911755
4.8048048048048,0.873810340582006
4.82482482482482,1.07585529874961
4.84484484484484,1.0195165846201
4.86486486486486,0.983585910115614
4.88488488488488,1.00673370523909
4.9049049049049,0.833984889075418
4.92492492492492,0.98403854451072
4.94494494494494,1.15488912955478
4.96496496496496,1.00633127396051
4.98498498498498,1.00263585984746
5.00500500500501,0.927083589230827
5.02502502502503,0.99942112950127
5.04504504504505,1.02773920576695
5.06506506506507,1.0491452622474
5.08508508508509,0.971227634336158
5.10510510510511,0.986865052134792
5.12512512512513,1.21488160117282
5.14514514514515,0.788679117464895
5.16516516516517,1.23946108456221
5.18518518518519,1.05227488857983
5.20520520520521,1.12052660247943
5.22522522522523,0.856106075023817
5.24524524524525,0.965521068104003
5.26526526526527,0.998720110149996
5.28528528528529,1.07080009765058
5.30530530530531,0.863510460745484
5.32532532532533,1.07969596517416
5.34534534534535,0.913249814567089
5.36536536536537,1.043155541379
5.38538538538539,1.10377412740468
5.40540540540541,1.07324653725825
5.42542542542543,1.15080589296622
5.44544544544545,1.14515225562645
5.46546546546547,0.981455772886771
5.48548548548549,1.07425416429195
5.50550550550551,0.956112769910129
5.52552552552553,0.920373700413296
5.54554554554555,1.14703714790393
5.56556556556557,1.05656154146408
5.58558558558559,1.05306666709762
5.60560560560561,1.15167328712595
5.62562562562563,1.12202093230347
5.64564564564565,1.09958468195202
5.66566566566567,1.19159168939707
5.68568568568569,1.16154751442434
5.70570570570571,1.09454689627643
5.72572572572573,1.00353646226145
5.74574574574575,1.00941921039955
5.76576576576577,1.1957867636297
5.78578578578579,0.917395539710798
5.80580580580581,1.07813438691699
5.82582582582583,0.887697864892692
5.84584584584585,1.18663438602985
5.86586586586587,1.17275821682593
5.88588588588589,1.08870479693694
5.90590590590591,1.08350686927454
5.92592592592593,0.843964200522265
5.94594594594595,1.15271182686219
5.96596596596597,0.877353104600006
5.98598598598599,0.866670567934268
6.00600600600601,1.10859397163044
6.02602602602603,1.00775450424555
6.04604604604605,1.14575366674694
6.06606606606607,1.17430438717501
6.08608608608609,1.19438186312914
6.10610610610611,1.04149469807231
6.12612612612613,1.1575503749293
6.14614614614615,1.12467794964612
6.16616616616617,1.19922361646361
6.18618618618619,1.17223432661121
6.20620620620621,1.21040946321913
6.22622622622623,1.10942883583016
6.24624624624625,1.1099044790095
6.26626626626627,1.22740396715717
6.28628628628629,0.916263082387054
6.30630630630631,1.08017199007923
6.32632632632633,1.00557318765177
6.34634634634635,1.09637615436387
6.36636636636637,1.2015045628415
6.38638638638639,1.22121135356281
6.40640640640641,1.03914627637263
6.42642642642643,1.09553565137433
6.44644644644645,1.15834713205765
6.46646646646647,1.11746030907129
6.48648648648649,1.17883050417475
6.50650650650651,1.19064374494623
6.52652652652653,1.05965649675864
6.54654654654655,1.13697162806173
6.56656656656657,0.943447196740503
6.58658658658659,1.27319482971051
6.60660660660661,1.09775158456125
6.62662662662663,1.04227766526244
6.64664664664665,1.13927019632238
6.66666666666667,1.02380198020346
6.68668668668669,1.16658290689851
6.70670670670671,1.11460417101785
6.72672672672673,1.39045054359109
6.74674674674675,1.28852121340763
6.76676676676677,0.926988026358227
6.78678678678679,1.22281137185144
6.80680680680681,1.04086689309957
6.82682682682683,1.1571771646946
6.84684684684685,1.20112509201656
6.86686686686687,1.2614600895675
6.88688688688689,1.1613839937484
6.90690690690691,1.3483207053453
6.92692692692693,1.14459897751481
6.94694694694695,1.22744590677766
6.96696696696697,1.26317010875946
6.98698698698699,1.20721755797081
7.00700700700701,1.28879597923881
7.02702702702703,1.23502401648746
7.04704704704705,1.1262900863383
7.06706706706707,1.0261693715681
7.08708708708709,1.39456800356428
7.10710710710711,1.15025770183326
7.12712712712713,1.22304868494378
7.14714714714715,1.27103141022931
7.16716716716717,1.22807641639012
7.18718718718719,1.12824609743892
7.20720720720721,1.17394926247554
7.22722722722723,1.21023372800041
7.24724724724725,1.37262057387513
7.26726726726727,1.14064515772603
7.28728728728729,1.30719557545751
7.30730730730731,1.26159304472558
7.32732732732733,1.20934672851982
7.34734734734735,1.12903746013872
7.36736736736737,1.20832264127412
7.38738738738739,1.23006971049281
7.40740740740741,1.09380123329211
7.42742742742743,1.26196096722982
7.44744744744745,1.16251541711573
7.46746746746747,1.23732268795077
7.48748748748749,1.28237008284417
7.50750750750751,1.16028534482607
7.52752752752753,1.22392711663218
7.54754754754755,1.28976103050817
7.56756756756757,1.07317084250633
7.58758758758759,1.36235634958331
7.60760760760761,1.5032068752547
7.62762762762763,1.35870281370356
7.64764764764765,1.23318756526382
7.66766766766767,1.30962903475271
7.68768768768769,1.16517029091743
7.70770770770771,1.45855731682036
7.72772772772773,1.36684321310799
7.74774774774775,1.3535093527683
7.76776776776777,1.18918935058111
7.78778778778779,1.31077369221701
7.80780780780781,1.22495135229569
7.82782782782783,1.25163984092809
7.84784784784785,1.22778379312057
7.86786786786787,1.18421342522392
7.88788788788789,1.19791423010136
7.90790790790791,1.26980105738523
7.92792792792793,1.12290638437553
7.94794794794795,1.3555548523794
7.96796796796797,1.28501696787
7.98798798798799,1.36871483216322
8.00800800800801,1.32776566497246
8.02802802802803,1.35223150834074
8.04804804804805,1.15649270255322
8.06806806806807,1.20478036823851
8.08808808808809,1.26410930773436
8.10810810810811,1.32177666994357
8.12812812812813,1.42568645801564
8.14814814814815,1.28581851073481
8.16816816816817,1.44297188863093
8.18818818818819,1.36636129998955
8.20820820820821,1.43823249597019
8.22822822822823,1.33551752962719
8.24824824824825,1.25914323193002
8.26826826826827,1.17868691966895
8.28828828828829,1.34437772841922
8.30830830830831,1.41268596768293
8.32832832832833,1.30357401974939
8.34834834834835,1.28075619318598
8.36836836836837,1.30597265530883
8.38838838838839,1.22917950868629
8.40840840840841,1.2915398593092
8.42842842842843,1.32476890720134
8.44844844844845,1.34942895541622
8.46846846846847,1.34046853484461
8.48848848848849,1.40998236825537
8.50850850850851,1.36178262022834
8.52852852852853,1.53425439788089
8.54854854854855,1.38605723768778
8.56856856856857,1.53730623402928
8.58858858858859,1.28654671090182
8.60860860860861,1.41351556463582
8.62862862862863,1.33683777669225
8.64864864864865,1.42487911574573
8.66866866866867,1.42625994643174
8.68868868868869,1.15026670759405
8.70870870870871,1.23816655591884
8.72872872872873,1.22877151310898
8.74874874874875,1.41505932457886
8.76876876876877,1.52389700496173
8.78878878878879,1.34619745600029
8.80880880880881,1.46211318134496
8.82882882882883,1.43743689323549
8.84884884884885,1.2797216539328
8.86886886886887,1.42663358646642
8.88888888888889,1.3136994150207
8.90890890890891,1.54251758055549
8.92892892892893,1.38963624197344
8.94894894894895,1.55849486062272
8.96896896896897,1.35439104783589
8.98898898898899,1.45784223557072
9.00900900900901,1.39462177832907
9.02902902902903,1.20070700989772
9.04904904904905,1.306691752327
9.06906906906907,1.4681580367236
9.08908908908909,1.40342029591004
9.10910910910911,1.29903771066564
9.12912912912913,1.3502750590262
9.14914914914915,1.43986668897119
9.16916916916917,1.31761501626196
9.18918918918919,1.51641394140005
9.20920920920921,1.35684997024832
9.22922922922923,1.60380918497485
9.24924924924925,1.31693829985104
9.26926926926927,1.44684587133445
9.28928928928929,1.27682627275203
9.30930930930931,1.35856781840202
9.32932932932933,1.37360790143185
9.34934934934935,1.47506856891682
9.36936936936937,1.53115026886063
9.38938938938939,1.46898753569851
9.40940940940941,1.40363387507784
9.42942942942943,1.52449179375219
9.44944944944945,1.52483364416062
9.46946946946947,1.45896747514258
9.48948948948949,1.5060737119204
9.50950950950951,1.49223055198209
9.52952952952953,1.3542567646178
9.54954954954955,1.53091178754643
9.56956956956957,1.39123682704712
9.58958958958959,1.39856711082134
9.60960960960961,1.4786556431939
9.62962962962963,1.43221261597669
9.64964964964965,1.45178292967338
9.66966966966967,1.52650273435538
9.68968968968969,1.57365224739949
9.70970970970971,1.45117510770979
9.72972972972973,1.50574078936369
9.74974974974975,1.451144824516
9.76976976976977,1.49993666629901
9.78978978978979,1.52297876946124
9.80980980980981,1.41929438809206
9.82982982982983,1.51046666167415
9.84984984984985,1.54509518823181
9.86986986986987,1.49621778211088
9.88988988988989,1.66197312814623
9.90990990990991,1.43013524651716
9.92992992992993,1.41928701582321
9.94994994994995,1.32000706435623
9.96996996996997,1.58804525496171
9.98998998998999,1.58570725429373
10.01001001001,1.4930117170952
10.03003003003,1.59285060194072
10.0500500500501,1.52337534731413
10.0700700700701,1.53608602049545
10.0900900900901,1.52030348071111
10.1101101101101,1.55500622989825
10.1301301301301,1.52317925738305
10.1501501501502,1.79374853779636
10.1701701701702,1.40035051399755
10.1901901901902,1.33358911075005
10.2102102102102,1.40695290655406
10.2302302302302,1.41368867739906
10.2502502502503,1.48166409537754
10.2702702702703,1.51018003919948
10.2902902902903,1.50717567302637
10.3103103103103,1.58516447460297
10.3303303303303,1.57195965341736
10.3503503503504,1.61015793350387
10.3703703703704,1.71486262696614
10.3903903903904,1.66134529421242
10.4104104104104,1.41271543058056
10.4304304304304,1.31014759141471
10.4504504504505,1.63523819174022
10.4704704704705,1.36348317867353
10.4904904904905,1.55572474019274
10.5105105105105,1.55459899963481
10.5305305305305,1.77576986086984
10.5505505505506,1.54813362965285
10.5705705705706,1.50632475059561
10.5905905905906,1.58264002631668
10.6106106106106,1.58564154625045
10.6306306306306,1.57006758400474
10.6506506506507,1.50420701405707
10.6706706706707,1.4448077290484
10.6906906906907,1.60071910514884
10.7107107107107,1.43678414740888
10.7307307307307,1.46985463866586
10.7507507507508,1.70819666358157
10.7707707707708,1.53518675757409
10.7907907907908,1.56504690687344
10.8108108108108,1.6710633139708
10.8308308308308,1.55307198252152
10.8508508508509,1.68802165629539
10.8708708708709,1.55258048993035
10.8908908908909,1.69036927551539
10.9109109109109,1.65402454958423
10.9309309309309,1.57179158482899
10.950950950951,1.50852536425904
10.970970970971,1.49278626696333
10.990990990991,1.57209221783429
11.011011011011,1.55728696554089
11.031031031031,1.56223567162347
11.0510510510511,1.70345962862566
11.0710710710711,1.57733739270617
11.0910910910911,1.7234770001862
11.1111111111111,1.5579490993604
11.1311311311311,1.71036968591398
11.1511511511512,1.56289006661576
11.1711711711712,1.63477489658135
11.1911911911912,1.71619290147459
11.2112112112112,1.5797238936237
11.2312312312312,1.57929607130263
11.2512512512513,1.82546418621135
11.2712712712713,1.72222647708204
11.2912912912913,1.58592874475635
11.3113113113113,1.69602520486749
11.3313313313313,1.59712550301774
11.3513513513514,1.70572363707008
11.3713713713714,1.7787220439808
11.3913913913914,1.47868757227943
11.4114114114114,1.74402644804134
11.4314314314314,1.78893992120934
11.4514514514515,1.64989227747263
11.4714714714715,1.82177281815899
11.4914914914915,1.66468790056927
11.5115115115115,1.52743918268489
11.5315315315315,1.43380372526969
11.5515515515516,1.62181444842878
11.5715715715716,1.72851148741356
11.5915915915916,1.69089993248261
11.6116116116116,1.70252220019047
11.6316316316316,1.60545460479937
11.6516516516517,1.67956534530561
11.6716716716717,1.50330059417378
11.6916916916917,1.59316016930564
11.7117117117117,1.58929186154615
11.7317317317317,1.72514606198654
11.7517517517518,1.67375916926545
11.7717717717718,1.56162424034845
11.7917917917918,1.67822668756936
11.8118118118118,1.61220012741801
11.8318318318318,1.61651326782307
11.8518518518519,1.7716001273017
11.8718718718719,1.69852913080987
11.8918918918919,1.72902547380579
11.9119119119119,1.77958818021466
11.9319319319319,1.7112189625919
11.951951951952,1.75028064740094
11.971971971972,1.76549362480839
11.991991991992,1.81626006520276
12.012012012012,1.74878725992904
12.032032032032,1.84442647184765
12.0520520520521,1.70746605363616
12.0720720720721,1.70242026618519
12.0920920920921,1.87934267463671
12.1121121121121,1.66024003993447
12.1321321321321,1.71292771719878
12.1521521521522,1.80720192319585
12.1721721721722,1.73219809048049
12.1921921921922,1.85971256378692
12.2122122122122,1.82463337517819
12.2322322322322,1.7523802521003
12.2522522522523,1.64745537139406
12.2722722722723,1.78389683698116
12.2922922922923,1.59096711328119
12.3123123123123,1.75567869879022
12.3323323323323,1.81407711355
12.3523523523524,1.75653940507694
12.3723723723724,1.82520495366059
12.3923923923924,1.94312686438064
12.4124124124124,1.83363448611014
12.4324324324324,1.76993498790283
12.4524524524525,1.80941139588742
12.4724724724725,1.78979578280978
12.4924924924925,1.61777689890056
12.5125125125125,1.70961012928131
12.5325325325325,1.87572203573179
12.5525525525526,1.75089683470062
12.5725725725726,1.81549958500205
12.5925925925926,1.65860925179733
12.6126126126126,1.76771293549237
12.6326326326326,1.82329245818184
12.6526526526527,1.62911376977881
12.6726726726727,1.80202653046327
12.6926926926927,1.75108494742334
12.7127127127127,1.67731779467712
12.7327327327327,1.76951995439136
12.7527527527528,1.58564482591303
12.7727727727728,1.56447960045901
12.7927927927928,1.66158694620778
12.8128128128128,1.68222805923286
12.8328328328328,1.66598005055654
12.8528528528529,1.61274250633242
12.8728728728729,1.81611009625379
12.8928928928929,1.62987091726261
12.9129129129129,1.80231317621363
12.9329329329329,1.87199996092909
12.952952952953,1.79507261666391
12.972972972973,1.80660817330318
12.992992992993,1.76148359364032
13.013013013013,1.6530336901954
13.033033033033,1.79892144476747
13.0530530530531,1.90138782647352
13.0730730730731,1.98113180056864
13.0930930930931,1.7662886850667
13.1131131131131,1.64857903766433
13.1331331331331,1.82994806255932
13.1531531531532,1.85294190636039
13.1731731731732,1.79462227084669
13.1931931931932,1.70442809035744
13.2132132132132,2.02375458127571
13.2332332332332,1.58737097222747
13.2532532532533,1.77432812074533
13.2732732732733,1.69516476824632
13.2932932932933,1.76571650436333
13.3133133133133,1.8631164732373
13.3333333333333,1.84713813077829
13.3533533533534,1.76426182785421
13.3733733733734,1.91503769000932
13.3933933933934,1.90157873175654
13.4134134134134,1.90607942979295
13.4334334334334,1.80078017517731
13.4534534534535,1.95020342139899
13.4734734734735,1.91341805598407
13.4934934934935,2.10022659666786
13.5135135135135,1.95769731525545
13.5335335335335,1.96904551868609
13.5535535535536,1.86065323808792
13.5735735735736,1.72851875706333
13.5935935935936,1.8222372346096
13.6136136136136,1.78558216971148
13.6336336336336,1.80696647166062
13.6536536536537,1.92087922136555
13.6736736736737,1.81168956097233
13.6936936936937,1.77985805582113
13.7137137137137,1.83043859920796
13.7337337337337,1.85728469669953
13.7537537537538,1.91630881842092
13.7737737737738,1.78211377766538
13.7937937937938,1.91111112661184
13.8138138138138,1.88918338947919
13.8338338338338,2.01582192829941
13.8538538538539,1.86406833674323
13.8738738738739,1.87393952293184
13.8938938938939,1.77225380759736
13.9139139139139,1.75286512307187
13.9339339339339,1.92444422525344
13.953953953954,1.870446488948
13.973973973974,1.94777180297113
13.993993993994,1.8101332590517
14.014014014014,2.09225263443722
14.034034034034,1.91562647345389
14.0540540540541,2.0101087320952
14.0740740740741,1.88471538747501
14.0940940940941,1.89315921525456
14.1141141141141,1.98041660119719
14.1341341341341,1.96898909055462
14.1541541541542,1.80338991526657
14.1741741741742,1.76414811602447
14.1941941941942,1.80963264246535
14.2142142142142,1.77984408926463
14.2342342342342,1.92938048228003
14.2542542542543,1.8843003328722
14.2742742742743,1.89062635412333
14.2942942942943,1.79333311649006
14.3143143143143,2.00938817430493
14.3343343343343,1.9773745445888
14.3543543543544,1.92647318706131
14.3743743743744,2.03955544923886
14.3943943943944,1.85204149293655
14.4144144144144,1.9829114707462
14.4344344344344,1.97828756343867
14.4544544544545,1.98037088711182
14.4744744744745,1.8745227206845
14.4944944944945,1.98213347432575
14.5145145145145,1.8999632881588
14.5345345345345,1.8638088384032
14.5545545545546,1.83512863681395
14.5745745745746,2.06123902140598
14.5945945945946,1.87486503822585
14.6146146146146,1.94417007703554
14.6346346346346,1.84259825798944
14.6546546546547,1.93575278546593
14.6746746746747,1.64426368787347
14.6946946946947,1.86077354652334
14.7147147147147,1.8288278555235
14.7347347347347,1.87202839670294
14.7547547547548,1.95414875664474
14.7747747747748,1.94494269944143
14.7947947947948,2.17391925867611
14.8148148148148,1.92430415964654
14.8348348348348,1.95848025567998
14.8548548548549,1.82855393845142
14.8748748748749,1.93974922111808
14.8948948948949,1.85569182413326
14.9149149149149,1.99452139387031
14.9349349349349,2.07880217024535
14.954954954955,2.03592084200643
14.974974974975,1.92743547615568
14.994994994995,1.83644521022477
15.015015015015,2.14750282001577
15.035035035035,2.20850777679729
15.0550550550551,2.01755556547544
15.0750750750751,1.90851734708539
15.0950950950951,2.129286656941
15.1151151151151,1.95224588969459
15.1351351351351,1.96653257719107
15.1551551551552,2.10415325322278
15.1751751751752,1.87899553740643
15.1951951951952,1.82384412409633
15.2152152152152,2.06358989154165
15.2352352352352,2.06359732333822
15.2552552552553,2.03503974131194
15.2752752752753,2.07719596669118
15.2952952952953,2.1377535891456
15.3153153153153,2.12857631036699
15.3353353353353,1.97667657649457
15.3553553553554,2.11653274286739
15.3753753753754,2.05486227472075
15.3953953953954,1.988985282688
15.4154154154154,1.92221096245252
15.4354354354354,2.10824063743166
15.4554554554555,2.01018328561561
15.4754754754755,2.05219100021633
15.4954954954955,1.97025479932937
15.5155155155155,1.8965001040736
15.5355355355355,2.07071218908042
15.5555555555556,2.04934164307512
15.5755755755756,2.17746034528675
15.5955955955956,2.13972996659229
15.6156156156156,2.16689201947652
15.6356356356356,1.98867588830925
15.6556556556557,1.97193291585396
15.6756756756757,1.94065889028072
15.6956956956957,2.11936763187424
15.7157157157157,2.35047968433596
15.7357357357357,2.14633077726515
15.7557557557558,1.99826916536035
15.7757757757758,2.16124095302519
15.7957957957958,1.96674654857122
15.8158158158158,1.93913457243994
15.8358358358358,2.15532781513432
15.8558558558559,2.00779503356705
15.8758758758759,2.11918617565845
15.8958958958959,2.23024310339727
15.9159159159159,2.13170405516478
15.9359359359359,2.18655962203556
15.955955955956,1.93501537513352
15.975975975976,2.16375122200994
15.995995995996,2.31344982498245
16.016016016016,2.15571554294332
16.036036036036,1.94951588541782
16.0560560560561,2.08529132612342
16.0760760760761,2.05761108542967
16.0960960960961,2.14791200088769
16.1161161161161,2.15281514942279
16.1361361361361,2.15416286866526
16.1561561561562,2.07923754052751
16.1761761761762,2.05769041361342
16.1961961961962,2.06066072047782
16.2162162162162,2.20697570502807
16.2362362362362,1.93832281648166
16.2562562562563,2.10489530966086
16.2762762762763,2.15466544789662
16.2962962962963,2.06435252842374
16.3163163163163,2.1793543601324
16.3363363363363,2.12650166863089
16.3563563563564,2.04180550680875
16.3763763763764,2.1537739911027
16.3963963963964,2.1128213514483
16.4164164164164,2.10065437686597
16.4364364364364,2.07251137259103
16.4564564564565,2.15179019400406
16.4764764764765,1.96303472403779
16.4964964964965,2.10981633770184
16.5165165165165,2.09729683949041
16.5365365365365,2.06246380322479
16.5565565565566,2.22092551475518
16.5765765765766,2.08423053179857
16.5965965965966,2.2137229686411
16.6166166166166,2.25924575011984
16.6366366366366,2.14797662219096
16.6566566566567,2.193445597838
16.6766766766767,2.23161939797876
16.6966966966967,2.16157186816361
16.7167167167167,2.22575868604807
16.7367367367367,2.04741718921088
16.7567567567568,2.28671805974269
16.7767767767768,2.07872140977084
16.7967967967968,1.9967960862593
16.8168168168168,2.32013153281711
16.8368368368368,2.17741100427956
16.8568568568569,2.2305777976876
16.8768768768769,2.15136184044092
16.8968968968969,2.08763135037659
16.9169169169169,1.88439283776299
16.9369369369369,2.25632159346361
16.956956956957,2.16702724237457
16.976976976977,2.17796340701261
16.996996996997,2.24026023696375
17.017017017017,2.05976685564822
17.037037037037,2.13075917990543
17.0570570570571,2.32043848986422
17.0770770770771,2.26749417099586
17.0970970970971,2.08158158380046
17.1171171171171,1.99138528749472
17.1371371371371,2.1565890817346
17.1571571571572,2.23711536358736
17.1771771771772,2.31195541104796
17.1971971971972,2.22909226878641
17.2172172172172,2.10949054956892
17.2372372372372,2.25433950558055
17.2572572572573,2.1084922389704
17.2772772772773,2.13163107137396
17.2972972972973,2.16435622809393
17.3173173173173,2.10879236683182
17.3373373373373,2.2066372207374
17.3573573573574,2.14574072900145
17.3773773773774,2.20916912397755
17.3973973973974,2.19349758530437
17.4174174174174,2.20076322026773
17.4374374374374,2.19338984533056
17.4574574574575,2.36907545701016
17.4774774774775,2.30877826950514
17.4974974974975,2.25565696525502
17.5175175175175,2.10505707870893
17.5375375375375,2.09117342711413
17.5575575575576,2.05928051421667
17.5775775775776,2.51827733284515
17.5975975975976,2.35699724088012
17.6176176176176,2.28745985873219
17.6376376376376,2.16633971782907
17.6576576576577,2.15112932717702
17.6776776776777,2.32253171821581
17.6976976976977,2.42627816827801
17.7177177177177,2.10243740563969
17.7377377377377,2.22883403778775
17.7577577577578,2.26734656850043
17.7777777777778,2.07857806001745
17.7977977977978,2.36390434641504
17.8178178178178,2.24031589003623
17.8378378378378,2.47500186762017
17.8578578578579,2.24669591256241
17.8778778778779,2.32870599604252
17.8978978978979,2.17554697297765
17.9179179179179,2.22930541422812
17.9379379379379,2.17692150880234
17.957957957958,2.33505332392555
17.977977977978,2.42798174823276
17.997997997998,2.24043562361576
18.018018018018,2.34543934095802
18.038038038038,2.25336755575122
18.0580580580581,2.31601657713615
18.0780780780781,2.42743286189004
18.0980980980981,2.32183809144597
18.1181181181181,2.20812747210414
18.1381381381381,2.22810348992504
18.1581581581582,2.29882838541141
18.1781781781782,2.29865098981319
18.1981981981982,2.23323829904583
18.2182182182182,2.33988823518044
18.2382382382382,2.45047667138109
18.2582582582583,2.30070889708199
18.2782782782783,2.30737082276151
18.2982982982983,2.1096776392262
18.3183183183183,2.25438052135576
18.3383383383383,2.19450657542832
18.3583583583584,2.29721237073747
18.3783783783784,2.39039647284962
18.3983983983984,2.4921667673789
18.4184184184184,2.52169128703267
18.4384384384384,2.33215541714687
18.4584584584585,2.31382622715728
18.4784784784785,2.42959947617157
18.4984984984985,2.39886576873225
18.5185185185185,2.42837696785342
18.5385385385385,2.43168175838499
18.5585585585586,2.20782533851399
18.5785785785786,2.41189425381883
18.5985985985986,2.35070595767304
18.6186186186186,2.28583662416601
18.6386386386386,2.29450431954951
18.6586586586587,2.4940116411322
18.6786786786787,2.28689410679129
18.6986986986987,2.24618803458759
18.7187187187187,2.39334051668505
18.7387387387387,2.57495105062724
18.7587587587588,2.37843131921711
18.7787787787788,2.40870782150256
18.7987987987988,2.2860551588171
18.8188188188188,2.5493034770598
18.8388388388388,2.39638270126839
18.8588588588589,2.43889601154096
18.8788788788789,2.29268106554774
18.8988988988989,2.47529417171194
18.9189189189189,2.43080646534367
18.9389389389389,2.27829378539872
18.958958958959,2.39986990859482
18.978978978979,2.35283803752714
18.998998998999,2.41082469406647
19.019019019019,2.37684661765729
19.039039039039,2.38491373843904
19.0590590590591,2.30261455447582
19.0790790790791,2.37557871576597
19.0990990990991,2.48656259532045
19.1191191191191,2.58637922987882
19.1391391391391,2.29786192129693
19.1591591591592,2.65365710115433
19.1791791791792,2.57052571416863
19.1991991991992,2.43677066994167
19.2192192192192,2.39180126898955
19.2392392392392,2.3540584968534
19.2592592592593,2.50920298350373
19.2792792792793,2.35846740250565
19.2992992992993,2.38374163061652
19.3193193193193,2.52029364560401
19.3393393393393,2.47752835215031
19.3593593593594,2.52561067224138
19.3793793793794,2.48841114073243
19.3993993993994,2.39985022638836
19.4194194194194,2.39055714073202
19.4394394394394,2.52358070356733
19.4594594594595,2.37882692954522
19.4794794794795,2.56661385223459
19.4994994994995,2.52902014702031
19.5195195195195,2.48072410141932
19.5395395395395,2.45427656541026
19.5595595595596,2.49251767470325
19.5795795795796,2.81062573979184
19.5995995995996,2.44871629370876
19.6196196196196,2.30630256846813
19.6396396396396,2.65547419350964
19.6596596596597,2.5269505712898
19.6796796796797,2.4031768056588
19.6996996996997,2.73170346117504
19.7197197197197,2.52706701404651
19.7397397397397,2.50339434241864
19.7597597597598,2.39819159615064
19.7797797797798,2.37148496836897
19.7997997997998,2.30313857674887
19.8198198198198,2.43969002839214
19.8398398398398,2.37867374106497
19.8598598598599,2.55076151048316
19.8798798798799,2.45622516913664
19.8998998998999,2.66688914690865
19.9199199199199,2.64305023151127
19.9399399399399,2.51039502568474
19.95995995996,2.46771962454548
19.97997997998,2.61321457879284
20,2.38534923678833


==> SensXX.csv <==
0.1,-19.6130346245286,-6.04837865991721
0.103934510867977,-19.2682001680642,-5.7284435435259
0.108023825493656,-18.9228159897736,-5.41011125407511
0.112274034647708,-18.5768232371521,-5.09356077797062
0.116691468742839,-18.2301597183403,-4.77899170753766
0.121282707262527,-17.8827595843141,-4.46662632542098
0.126054588560748,-17.5345529977761,-4.15671179165469
0.131014220047254,-17.18546578834,-3.84952240236546
0.136168988773609,-16.8354190937866,-3.54536187578291
0.14152657243572,-16.4843289874071,-3.24456560516307
0.147094950809279,-16.1321060917512,-2.94750279928448
0.152882417635115,-15.7786551794712,-2.65457840946525
0.158897592972195,-15.4238747624258,-2.36623471800073
0.165149436036639,-15.0676566707893,-2.08295243739258
0.171647258545904,-14.7098856246382,-1.80525114416119
0.178400738587976,-14.3504388013847,-1.53368884752434
0.185419935036271,-13.9891854035349,-1.26886047469694
0.192715302531669,-13.6259862326234,-1.01139504473713
0.200297707054032,-13.2606932768652,-0.761951306161131
0.208178442106382,-12.8931493221598,-0.521211634823037
0.216369245535842,-12.523187598659,-0.289874032571095
0.224882317016409,-12.1506314783046,-0.0686421378479649
0.233730336219578,-11.775294242682,0.141786741266927
0.242926481699896,-11.3969789454213,0.340735434054056
0.252484450523573,-11.0154783994243,0.527562267037323
0.262418478669374,-10.6305753267019,0.701677527274476
0.272743362232201,-10.2420427179197,0.862560419350927
0.283474479460912,-9.84964446032949,1.00977576699933
0.294627813663242,-9.45313630715411,1.14298961232989
0.306219977011905,-9.05226727939062,1.26198282845222
0.318268235287355,-8.64678161323787,1.36666189908785
0.330790533594054,-8.23642139395814,1.45706613737185
0.343805523088551,-7.82093005115954,1.53337081024829
0.357332588759175,-7.40005693263293,1.59588588811151
0.371391878298728,-6.97356322554238,1.64505042553365
0.386004332113175,-6.54122955654389,1.68142286640655
0.401191714511029,-6.10286567771125,1.70566782370075
0.416976646119888,-5.65832273380398,1.71854008345513
0.433382637578401,-5.20750870791397,1.72086670693291
0.450434124553848,-4.75040775378863,1.71352814780375
0.468156504137495,-4.28710423646333,1.69743926750664
0.486576172671926,-3.81781240279027,1.67353103521993
0.505720565066689,-3.34291266207611,1.6427335581174
0.525618195660832,-2.86299542718535,1.60596092348643
0.546298700693171,-2.37891327302138,1.56409816594749
0.56779288244356,-1.89184169921927,1.51799051580767
0.590132755110901,-1.40334787797616,1.46843494906268
0.613351592496231,-0.915465221437027,1.41617395143987
0.637483977561905,-0.430769188840766,1.3618913296836
0.662565853940689,0.0475537090422156,1.30620985143794
0.688634579471489,0.51565625225014,1.2496904670013
0.715728981841442,0.969017843472856,1.19283285736509
0.743889416417254,1.40249097479201,1.13607705856206
0.77315782635192,1.81043067261837,1.07980592804195
0.80357780505635,2.18692652878674,1.02434824080292
0.835194661128942,2.52614361267119,0.969982228333586
0.868055485839823,2.82275500751163,0.916939399808871
0.902209223270261,3.07241835394947,0.865408510841769
0.937706743211719,3.27222106910474,0.815539569386269
0.974600916933136,3.42100710533031,0.767447790500009
1.01294669592927,3.51951261930323,0.721217431314442
1.05280119376742,3.57027844716745,0.676905454645705
1.09422377115439,3.57736022790902,0.634544984269431
1.13727612435045,3.54590183845643,0.594148527094616
1.18202237706192,3.48165857765619,0.555710947913432
1.22852917594934,3.39054979795019,0.519212190106457
1.27686578989334,3.27829539891805,0.484619742628067
1.32710421316617,3.15015976783045,0.451890858760082
1.37931927266257,3.01080118892857,0.420974535745421
1.43358873934958,2.86420917511831,0.391813267366775
1.48999344410138,2.71370617869756,0.36434458345105
1.54861739809169,2.56199082089485,0.338502391484024
1.60954791792299,2.41120389355917,0.314218136135594
1.67287575567897,2.26300348963886,0.291421792638273
1.73869523409391,2.11864031174586,0.270042709734478
1.80710438704033,1.97902791142699,0.250010317397443
1.87820510554411,1.84480524532675,0.231254713811458
1.95210328954464,1.71639065265316,0.213707145231882
2.02890900562591,1.59402738620334,0.197300391382032
2.10873665095363,1.47782137954133,0.181969068026369
2.19170512366241,1.36777217557755,0.167649857316767
2.27793799994691,1.26379799945342,0.154281675465757
2.3675637181206,1.16575591389502,0.141805786274712
2.46071576991633,1.0734579005465,0.130165868046119
2.55753289931371,0.986683597728687,0.119308040443031
2.65815930918929,0.905190311279994,0.109180856925444
2.76274487609748,0.828720809631842,0.0997352674864252
2.87144537350201,0.757009320838218,0.0909245555204345
2.98442270379047,0.689786068721601,0.0827042517639009
3.10184513941747,0.626780616801549,0.0750320273274651
3.22388757353567,0.567724230617901,0.0678675668542889
3.35073178048778,0.512351419455452,0.0611724217347467
3.48256668654783,0.460400775145437,0.0549098420091268
3.6195886513146,0.411615186234515,0.0490445839847135
3.76200176017663,0.365741467785277,0.0435426885161259
3.91001812828426,0.322529407307325,0.0383712220970242
4.06385821648147,0.281730181781049,0.0334979690000474
4.2237511596681,0.24309404372309,0.0288910570705384
4.38993510808154,0.206367097140716,0.0245184914448037
4.56265758200615,0.171286873328056,0.0203475578069921
4.74217584043875,0.13757624905385,0.0163440370813245
4.92875726425938,0.104934986735372,0.0124711419232238
5.12267975447787,0.0730277482277009,0.00868803350813574
5.32423214614945,0.0414667128299251,0.00494768914428412
5.53371463857602,0.00978567057527878,0.00119373680170406
5.75143924243362,-0.022599821336452,-0.00264440849710729
5.97773024449226,-0.0564560116129259,-0.00665931333552871
6.21292469062015,-0.0928366605044866,-0.0109784755868846
6.45737288779182,-0.133267926980908,-0.015787061709106
6.71143892584778,-0.180091637186084,-0.0213703343024374
6.97550121978289,-0.237151992222667,-0.0281990852962346
7.24995307337111,-0.311306776889034,-0.0371192584607105
7.53520326496612,-0.416204582504944,-0.0498314177450029
7.83167665635036,-0.583591875761671,-0.0703500139443289
8.13981482553927,-0.908108639549132,-0.110936713325537
8.46007672448331,-1.84322620899809,-0.233009053737537
8.79293936264728,2.85070006237502,0.626966347107946
9.13889851748526,1.76437323784024,0.19073204673402
9.49846947286909,0.918997501617465,0.10319415633312
9.87218778657059,0.616279924646248,0.0701528557612915
10.2606100879403,0.45994565161053,0.0527188906363599
10.664314906971,0.363782795710923,0.0418687501101354
11.0839035359811,0.298233703479195,0.0344179257231882
11.5200009252003,0.250439454679791,0.0289575757889728
11.9732566135934,0.213904359511762,0.0247680915680805
12.444345696306,0.184989258926755,0.0214431072769419
12.9339698301758,0.161493417194718,0.0187354002923613
13.4428582788049,0.142005079505734,0.0164856291159735
13.9717689987512,0.125574951230119,0.0145862380081333
14.5214897684557,0.111539614785757,0.0129618216580645
15.0928393615877,0.0994202597060803,0.0115578105511218
15.6866687665557,0.0888617256671438,0.010333633364228
16.3038624539993,0.0795942883111857,0.00925841604548597
16.9453396941519,0.0714088552123222,0.00830818211159571
17.6120559260339,0.0641403718166956,0.00746397490423884
18.3050041805179,0.057656416751097,0.00671056417188093
19.025216559384,0.0518491624656897,0.00603553245500122
19.7737657725691,0.0466295436421755,0.00542861104552761
20.5517667358991,0.0419227782811756,0.00488116871278188
21.3603782316843,0.0376638508413212,0.00438569352169864
22.2008046346509,0.0337839292980433,0.00393437764545309
23.0742977057796,0.0303387294957449,0.00353322514922401
23.9821584567228,0.0271305151899071,0.00315978815259385
24.925739087578,0.0242046963916104,0.00281916624704436
25.9064450009023,0.0215195205133939,0.0025065223446042
26.9257368949693,0.0190407119460848,0.00221787899666179
27.9851329393847,0.0167338603094069,0.00194924038471914
29.0862110363026,0.014560342586979,0.00169611921230535
30.2306111706086,0.0124706481073838,0.00145276148320143
31.420037852572,0.0103899777706453,0.0012104740494866
32.6562626566039,0.00818110847990086,0.000953313868305487
33.9411268599031,0.00552565856067119,0.000644318859688318
35.2765441849198,0.00139654564644623,0.000164473911291064
36.6645036497221,-0.00993355825228891,-0.00114216328300777
38.1070725305102,0.0397379214715325,0.00463714252321115
39.606399440691,0.0160882702833492,0.00187472513896897
41.1647175310993,0.0112517419613828,0.00131065626325875
42.7843478161324,0.00888139675612067,0.0010343648277271
44.4677026307511,0.00734129355823751,0.000854893422448782
46.2172892234977,0.00620244788079467,0.000722199115009521
48.0357134908805,0.00530109738834509,0.000617185476298523
49.9256838586894,0.00455959251722888,0.000530800051482237
51.8900153160214,0.00393526799050796,0.000458069775230048
53.931633608025,0.00340197335034072,0.00039594692354466
56.0535795936103,0.00294226236959981,0.000342398371247946
58.259013774611,0.0025436896912674,0.000295973838911177
60.5512210031491,0.00219689396315094,0.000255582448236728
62.9336153742108,0.00189453370825364,0.000220368694330098
65.4097453107199,0.00163066142193948,0.000189639502548144
67.9832988486861,0.00140033685903253,0.000162819165175377
70.6581091302969,0.00119937758287427,0.000139420275566089
73.4381601131354,0.00102419169154496,0.00011902423869989
76.3275925040289,0.000871661561549694,0.00010126772668124
79.3307099263651,0.000739060280323384,8.58329428107392e-05
82.4519853300611,0.000623989618249246,7.24403950780446e-05
85.696067653735,0.000524332559048702,6.08433656528358e-05
89.0677887490001,0.000438215907689358,5.08235542621061e-05
92.5721705771962,0.00036398003876919,4.218755322005e-05
96.214432689278,0.000300153824079982,3.47639257104011e-05
100,0.000245433410745259,2.84007326351741e-05


==> SensYY.csv <==
0.1,-18.0428934185406,-5.93512991466385
0.103934510867977,-17.703069376311,-5.6706764681544
0.108023825493656,-17.3630742632684,-5.41064345882388
0.112274034647708,-17.0228810587479,-5.15522329078057
0.116691468742839,-16.682461805321,-4.90460674159051
0.121282707262527,-16.3417874865049,-4.65898164491524
0.126054588560748,-16.0008279052211,-4.41853149889328
0.131014220047254,-15.6595515635461,-4.18343401662412
0.136168988773609,-15.3179255445199,-3.95385963829269
0.14152657243572,-14.9759153970332,-3.72997002740619
0.147094950809279,-14.6334850251286,-3.5119165761511
0.152882417635115,-14.290596583417,-3.29983894685789
0.158897592972195,-13.9472103807544,-3.09386367783991
0.165149436036639,-13.6032847948485,-2.89410288232192
0.171647258545904,-13.2587762010894,-2.70065306869691
0.178400738587976,-12.9136389196422,-2.51359410889047
0.185419935036271,-12.5678251857206,-2.33298837916205
0.192715302531669,-12.2212851490095,-2.15888009427492
0.200297707054032,-11.8739669094429,-1.99129485172216
0.208178442106382,-11.525816598011,-1.83023939775189
0.216369245535842,-11.1767785130076,-1.67570162148553
0.224882317016409,-10.82679532417,-1.52765077769305
0.233730336219578,-10.4758083595746,-1.3860379330248
0.242926481699896,-10.1237579929778,-1.25079662494795
0.252484450523573,-9.77058415260197,-1.12184371753314
0.262418478669374,-9.41622697623,-0.99908043379089
0.272743362232201,-9.06062764195932,-0.882393540636176
0.283474479460912,-8.70372940915274,-0.771656659877676
0.294627813663242,-8.34547891007717,-0.666731676948037
0.306219977011905,-7.9858277394962,-0.567470218413939
0.318268235287355,-7.62473439711097,-0.473715169578081
0.330790533594054,-7.26216664620677,-0.385302204610909
0.343805523088551,-6.89810436107161,-0.302061303493606
0.357332588759175,-6.53254294550477,-0.223818232458231
0.371391878298728,-6.16549741464925,-0.150395967411442
0.386004332113175,-5.79700724184241,-0.0816160428646749
0.401191714511029,-5.42714208020058,-0.0172998120177197
0.416976646119888,-5.05600847376816,0.0427303932674711
0.433382637578401,-4.68375767313085,0.0986502109142021
0.450434124553848,-4.31059466240318,0.150632311070469
0.468156504137495,-3.9367884843237,0.198845575636767
0.486576172671926,-3.56268391235141,0.243454395801363
0.505720565066689,-3.1887144561443,0.284618086638112
0.525618195660832,-2.81541659105954,0.322490416271745
0.546298700693171,-2.44344496354042,0.357219245865892
0.56779288244356,-2.07358813229246,0.388946275720143
0.590132755110901,-1.70678415129984,0.417806892039983
0.613351592496231,-1.34413498091317,0.443930108433246
0.637483977561905,-0.986918332841723,0.467438595843857
0.662565853940689,-0.636595135454178,0.488448794416477
0.688634579471489,-0.294810392971609,0.507071100647766
0.715728981841442,0.03661511687132,0.523410123079251
0.743889416417254,0.355704995034188,0.537564999685412
0.77315782635192,0.660361706777151,0.549629769973786
0.80357780505635,0.948417191880648,0.559693794617629
0.835194661128942,1.2177000939955,0.567842215167508
0.868055485839823,1.46611817784702,0.574156446030573
0.902209223270261,1.69175208059469,0.578714690468072
0.937706743211719,1.89295395965192,0.581592471860647
0.974600916933136,2.06844238267002,0.582863170953005
1.01294669592927,2.21738358581215,0.582598559257654
1.05280119376742,2.33944955206279,0.580869318309802
1.09422377115439,2.43484547259835,0.577745534028168
1.13727612435045,2.50430281855654,0.573297155580902
1.18202237706192,2.54903878785317,0.567594408105381
1.22852917594934,2.57068719147417,0.560708147540225
1.27686578989334,2.57120916470788,0.552710149772258
1.32710421316617,2.55279365083315,0.543673324419753
1.37931927266257,2.51775738854396,0.533671846348735
1.43358873934958,2.46845252125215,0.522781199935124
1.48999344410138,2.4071874998893,0.511078133292559
1.54861739809169,2.3361643199464,0.498640522314443
1.60954791792299,2.25743280559599,0.485547147201651
1.67287575567897,2.17286090383407,0.471877387044913
1.73869523409391,2.08411885344185,0.457710840862102
1.80710438704033,1.99267457928108,0.443126886106659
1.87820510554411,1.89979759229535,0.428204187915166
1.95210328954464,1.80656889465862,0.413020174116978
2.02890900562591,1.7138947623439,0.397650492181137
2.10873665095363,1.62252270283834,0.382168464752532
2.19170512366241,1.53305829814116,0.366644560202898
2.27793799994691,1.44598200643616,0.351145893707547
2.3675637181206,1.36166529512962,0.335735772815705
2.46071576991633,1.28038571204323,0.320473299406015
2.55753289931371,1.20234067667062,0.305413037438973
2.65815930918929,1.12765989900943,0.290604753174468
2.76274487609748,1.05641641967619,0.276093231670355
2.87144537350201,0.988636321115725,0.261918170557193
2.98442270379047,0.924307193636915,0.248114149422981
3.10184513941747,0.86338545806848,0.234710670735463
3.22388757353567,0.805802653866967,0.221732266139098
3.35073178048778,0.751470801052973,0.209198660198462
3.48256668654783,0.700286938808607,0.197124982165912
3.6195886513146,0.652136934348842,0.185522014979102
3.76200176017663,0.60689864313431,0.174396469122455
3.91001812828426,0.564444484532822,0.163751266564805
4.06385821648147,0.524643471865107,0.153585815295249
4.2237511596681,0.487362692381096,0.143896244731067
4.38993510808154,0.452468144625131,0.134675548063684
4.56265758200615,0.419824632139269,0.125913515651572
4.74217584043875,0.389293840024859,0.117596167449381
4.92875726425938,0.360727867292716,0.109703813787131
5.12267975447787,0.333948051324431,0.102204535163532
5.32423214614945,0.308657808252,0.0950268544885739
5.53371463857602,0.283828485752326,0.0878638686012162
5.75143924243362,0.270563948252085,0.0834030822252661
5.97773024449226,0.249319392285578,0.0779452341246728
6.21292469062015,0.22917934111652,0.0719897952505843
6.45737288779182,0.211352847369921,0.0666769785954639
6.71143892584778,0.195005828148351,0.0617666227756696
6.97550121978289,0.179896928227709,0.0571938142772049
7.24995307337111,0.165894914464037,0.0529257284575612
7.53520326496612,0.152903685752795,0.0489391730103213
7.83167665635036,0.14084238753224,0.0452146348011096
8.13981482553927,0.129636886500736,0.0417335488756387
8.46007672448331,0.119205650351222,0.0384718227270372
8.79293936264728,0.109532368448098,0.0355396846965148
9.13889851748526,0.100757786945287,0.03267040419153
9.49846947286909,0.0923801717419752,0.030020432997352
9.87218778657059,0.0846206300916447,0.0275533432792375
10.2606100879403,0.0774118618179054,0.0252521756981365
10.664314906971,0.0707073295640946,0.0231041964746649
11.0839035359811,0.064465867106872,0.0210978516107436
11.5200009252003,0.0586491389424877,0.0192221844957549
11.9732566135934,0.0532207213788501,0.0174666117667094
12.444345696306,0.0481454894745393,0.0158207640155401
12.9339698301758,0.0433890126822121,0.0142743169663608
13.4428582788049,0.0389168283684198,0.0128167756860034
13.9717689987512,0.0346934710946197,0.0114371732154158
14.5214897684557,0.030681080902172,0.0101236256167678
15.0928393615877,0.0268372893642563,0.00886264346903439
15.6866687665557,0.0231118290931368,0.00763801514502855
16.3038624539993,0.0194407816995867,0.0064288997726251
16.9453396941519,0.0157361935768178,0.0052063712983635
17.6120559260339,0.0118659124619213,0.00392669256964666
18.3050041805179,0.00761075303251454,0.00251700452760351
19.025216559384,0.00256223338999358,0.000841112568534675
19.7737657725691,-0.00416421697126158,-0.00139662329528621
20.5517667358991,-0.0149530956720897,-0.0049952734424439
21.3603782316843,-0.0392269929749565,-0.0131279043344653
22.2008046346509,-0.13869037601487,-0.0473164910006252
23.0742977057796,0.103181682097253,0.0340034194306474
23.9821584567228,0.0493686417677624,0.0163596695788155
24.925739087578,0.0336724006927588,0.0111774837429342
25.9064450009023,0.0258539416480539,0.00859015969270042
26.9257368949693,0.0209887220528988,0.00697810095963104
27.9851329393847,0.01757213168395,0.00584506968319948
29.0862110363026,0.014988722784528,0.00498778112639869
30.2306111706086,0.0129384025399242,0.00430702317161526
31.420037852572,0.0112559555344513,0.00374814113526402
32.6562626566039,0.00984110153196417,0.00327794311266402
33.9411268599031,0.00862458882955212,0.00287347540198742
35.2765441849198,0.00752600983680728,0.0025075338610823
36.6645036497221,0.00681011744618979,0.00226993463557148
38.1070725305102,0.00597037058066078,0.0019905769551318
39.606399440691,0.00525723543291286,0.00175321906365983
41.1647175310993,0.0046347723006336,0.00154597143687149
42.7843478161324,0.00408540503288688,0.00136301459024865
44.4677026307511,0.00359876547529545,0.00120091032038833
46.2172892234977,0.00316692650085738,0.00105702916755359
48.0357134908805,0.00278340022324821,0.000929218455550511
49.9256838586894,0.00244270873524495,0.000815660035936028
51.8900153160214,0.00214013951569089,0.000714789264173345
53.931633608025,0.0018715854008402,0.000625242011801299
56.0535795936103,0.00163343191613627,0.000545817374295873
58.259013774611,0.00142247439845933,0.000475450247527875
60.5512210031491,0.00123585518433125,0.000413190548620349
62.9336153742108,0.00107101489802774,0.000358187104103471
65.4097453107199,0.000925653925546815,0.000309674908035372
67.9832988486861,0.000797701389622523,0.000266964861111284
70.6581091302969,0.000685289726355069,0.000229435361505801
73.4381601131354,0.000586733492832095,0.000196525293693663
76.3275925040289,0.000500511400748846,0.000167728083003856
79.3307099263651,0.00042525083441622,0.000142586569976239
82.4519853300611,0.000359714302096005,0.000120688522905944
85.696067653735,0.000302787411573694,0.000101662653004644
89.0677887490001,0.000253468066210912,8.51750322444218e-05
92.5721705771962,0.000210856657944211,7.09258396897671e-05
96.214432689278,0.000174147091751031,5.86463822383482e-05
100,0.000142618521749877,4.80963502458279e-05

